Simple Ways to improve Discrete Time Evolution

Suzuki-Trotter decompositions of exponential operators like $\exp(Ht)$ are required in almost every branch of numerical physics. Often the exponent under consideration has to be split into more than two operators, for instance as local gates on quantum computers. In this work, we demonstrate how highly optimised schemes originally derived for exactly two operators can be applied to such generic Suzuki-Trotter decompositions. After this first trick, we explain what makes an efficient decomposition and how to choose from the large variety available. Furthermore we demonstrate that many problems for which a Suzuki-Trotter decomposition might appear to be the canonical ansatz, are better approached with different methods like Taylor or Chebyshev expansions. In particular, we derive an efficient and numerically stable method to implement truncated polynomial expansions based on a linear factorisation using their complex zeros.

==> benchmark/2-stage_fix-t.txt <==
"effort" "211" "221" "431" "441" "442" "443" "451" "452" "453" "454" "455" "456" "457" "458" "461" "471" "691" "6101" "6151" "6251" "671" "8171" "8501" "81251" "0171" "041" "0521" "0522" "0881" "0882" "03041" "03042" "01521" "01522"
1 10.6373088481392 9.90298492974894 11.1100261046524 10.8976183717519 11.5481559441233 4.2255920605616e+107 11.4250001913195 11.6704661765379 11.6581654059582 1.16575297926793e+71 11.1552692971561 6.68914513598560e+87 8.19833640083335e+47 1.47104568313784e+77 11.2352175040563 11.4302992136943 11.4256121604283 11.013704852988 11.4638801961155 11.4976706946514 11.2802853257309 11.1363619498251 11.2955815203617 11.0893499888838 Inf Inf NA NA NA NA NA NA Inf Inf
1.10517091807565 10.3896596800985 10.7617619539949 11.4697244310648 10.8783719180784 11.5315271955074 7.3900492142759e+108 11.4410596652967 11.462606199523 12.0606781957453 6.9875266558857e+75 11.2608952234792 3.06101937499457e+85 4.18770750017531e+66 6.18991615943115e+76 11.217486562082 11.5455495249192 11.5162764484484 10.9926622035606 11.4081275712235 11.2059037429125 11.3879764884326 11.4265308881708 11.4296167621311 11.0893499888838 Inf Inf NA NA NA NA NA NA Inf Inf
1.22140275816017 10.8702759726415 10.8675245486195 10.9829934047161 10.9097078044831 11.5840401176156 2.68354414416221e+107 10.7002387748612 11.2593845476327 10.8588418352434 7.59077647191540e+76 11.2870267841233 4.53946601505718e+83 1.22217867052953e+72 4.19838310498611e+72 11.5296962108647 11.4828966473533 11.2346422739059 11.2917999567938 11.2489630554491 11.2059037429125 10.6388985170631 11.3277239599573 11.4296167621311 11.0893499888838 Inf Inf NA NA NA NA NA NA Inf Inf
1.349858807576 11.8166228331189 10.5511870598741 11.2394333955427 11.5852734329651 11.2697795878061 1.2189512939111e+105 12.0048391113559 11.3131185048946 10.9574019781252 5.80159327422825e+75 11.3553454701198 1.47722066598718e+78 3.14555057723903e+74 2.87542444174268e+66 11.1917554574276 11.3435832678445 11.377966864642 11.3386763981638 11.2489630554491 11.6519419777173 11.5958753922431 11.3277239599573 11.4296167621311 11.2938618520692 Inf 1.1849040525908e+142 NA NA NA NA NA NA Inf Inf
1.49182469764127 11.7057751089442 11.2287166970904 11.4114891830272 11.0287972850526 11.1454293056677 1.00284685601336e+101 11.0420512011945 11.050791638314 11.4538812153606 4.71981085595735e+74 11.5662553430065 2.28830884708018e+71 1.07145441607937e+74 1.00909406657964e+54 10.7926739032356 11.235823513839 11.2205818226709 11.4242458585587 11.2125536597805 11.6519419777173 11.08876942414 11.1370370922347 11.4296167621311 11.2938618520692 Inf 1.17265539902117e+95 NA NA NA NA NA Inf Inf 3.10508685847294e+132
1.64872127070013 10.5911647700609 11.8956375939088 11.3428341091897 11.4128465555057 11.2505729845332 2.75149858422635e+94 10.9125188980517 10.9093876672624 11.1093725425747 1.63457649947242e+75 10.7931221072024 4.30990721004288e+70 3.42639972311542e+69 5.35308427129826e+59 11.0464157202385 11.7581297255421 11.1988055841213 10.416695647449 11.3705068284264 11.2135678121968 10.9112227349273 11.3321716141925 11.4110574555415 11.2938618520692 Inf 1.52193037422442e+28 Inf Inf Inf Inf NA Inf Inf 8.77825275531188e-10
1.82211880039051 5.45855430939585 8.76221542133901 10.9821912773199 11.366710183192 10.5299043309477 1.56478750734857e+83 12.0138993241561 11.8906285001499 11.1677577839279 8.14250271257777e+75 11.4749947209838 2.12413923403443e+74 6.94034735655081e+56 3.6408372197332e+67 10.1735722667684 10.9985487327137 11.2728401262069 11.141343489563 11.3206043010291 11.3626930188819 11.1710213697002 11.3332752316655 11.4110574555415 11.2938618520692 Inf 5.99460580147089 Inf Inf Inf Inf NA Inf 3.10508685860253e+132 8.77825275531188e-10
2.01375270747048 5.69421895423514 7.23754117356174 10.860690988504 11.2683121797365 11.3065634245706 1.50939936105086e+56 9.99304272853545 11.9158444482343 10.9512269928826 5.24563209150970e+73 9.78080988737013 5.86320418320721e+74 4.46123299296795e+57 2.0038030353885e+69 10.7517429682166 12.0406055291306 11.4254195152825 12.1905390259943 10.921162369062 11.0418301715096 11.356202131476 11.2179579683273 11.2881047105733 11.2938618520692 Inf 6.02204641620008 Inf Inf Inf Inf Inf Inf 3.10508685860253e+132 2.5838025852855e-11
2.22554092849247 11.0106927763124 7.80555233312494 10.9888671107338 11.3424988742437 11.1641132465363 16613132.4968198 11.3359385247557 11.1304636280776 10.1750746600743 6.78873131912795e+65 8.54237228917051 1.86322100887347e+69 5.90414586597418e+62 4.16877525935726e+63 10.6129051071831 11.3581376352943 11.2443420667925 11.3936770280738 11.0403713288068 11.0418301715096 11.0483533191892 11.1920514607016 11.2881047105733 11.2938618520692 Inf 5.96053576376941 Inf Inf Inf Inf Inf Inf 8.77381314663697e-10 2.47169442782074e-11
2.45960311115695 9.20034840145321 8.02732296533674 10.8161668018537 10.5237823626163 10.2212091772445 12.7191560052765 6.77113885000246 11.7294075807621 9.85777780167575 1.26736430534726e+39 10.5448055429252 4.54657387022172e+48 2.31190319112174e+65 3.54600481101387e+38 10.0783962761021 11.2123528708878 11.2278077194818 11.2334859612962 11.0677588237659 11.5987370914623 11.3336501866611 11.6791368775645 11.2881047105733 11.2938618520692 Inf 5.69470521883857 Inf Inf Inf Inf Inf 2.24319421895351e+131 2.70122978644439e-12 1.1046606078821e-11
2.71828182845905 10.153008557632 9.13334281203119 11.0465203059007 10.903510812769 10.2507007636981 483.483721206533 9.22731264585742 9.16544498472017 10.8709023994843 145.731750881831 9.07173390213854 17.8163072279921 2.39285814292841e+61 11.7349205913207 10.0794381471008 10.6587097753431 10.856162318513 10.8403074981099 11.3505230054793 11.2538117502758 10.8612116883778 11.448529952851 10.969513150001 11.2217525709889 8.45161003358480e+106 5.16638184089749 1.47511585397248e+107 1.47511585396297e+107 5.22342875014808e+97 5.22297779540751e+97 Inf 2.24319421895351e+131 2.73699265073552e-12 3.45276381557172e-12
3.00416602394643 7.92757163403541 9.08689537061323 11.1997164439087 8.97869550774212 10.4059458520794 1115455705534977792 10.4350968173746 10.5090904051738 8.52659715744744 11.6299808742954 11.1177656892264 12.5674444784696 4.69946300946617e+41 9.73185376794973 9.10236491471391 9.45900828193382 11.3612340221232 11.2338747505822 11.2496271150287 11.006428370601 11.3182436844319 11.372810596897 11.38260603389 11.2217525709889 1.17371912111769e+46 4.4813056276822 2787890107200084992 2787890229618080256 1.41077467069777 1.41061811208385 Inf 18901927440.4168 2.76480339390274e-12 2.76988446913554e-12
3.32011692273655 8.73051826486264 9.19562954662719 10.1817412318067 9.43875561863825 11.1850879751083 20.2599935566507 9.81912133434062 8.47980559843337 8.6204952115122 12.2605213691374 10.8003726645558 9.07248778117308 17237101715.0282 10.0997630360425 10.1484096826642 9.5395451898835 11.1980391661788 12.1470196526339 11.2256968602508 11.3074256368504 11.2995176082489 11.8295871155583 11.38260603389 11.2217525709889 8308937726446494 3.78471065570391 1.05631913065134 1.05631919390378 0.00409687748733381 0.00789201060306446 Inf 2.32326423882469e-09 2.77114875852475e-12 2.76042243238684e-12
3.66929666761924 9.52295147934381 8.54356222046561 10.9916721040153 9.20749270325674 11.6820657662006 9.2828052700115 11.1019758966992 11.5101524441698 10.3930401098844 947686846736151 9.98098491364752 674.323861377911 11.980599263306 6439014.81857436 10.0828123943041 10.9079580069498 11.4489561629023 10.1172892355298 11.7389750622073 11.2341222853785 11.0359021250747 11.2326912544342 11.1458283579145 11.2217525709889 4941.09804115635 3.23739092181228 0.00938261066380425 0.00938258613296004 0.000208548601780802 5.33787230939429e-07 Inf 2.32326423882469e-09 2.73643461980061e-12 2.7486505068535e-12
4.05519996684467 8.53318486012409 8.99686525509247 11.7232842887806 10.5567759238996 9.66336564740189 8.07517136751901 9.04763574457011 9.62841712833841 8.06770085100589 8.69553042104801 12.0209937217765 7.66234761619386 11.5973188531337 8.40086293042814 10.9269085635325 10.36384264401 11.3618303874782 11.8512933242228 10.7615479867631 11.3931685821581 11.0711895701516 11.036974973086 11.0763933286217 11.5366035436256 3.97584578937376 2.8810319937638 4.41001374235208e-05 4.4098474019658e-05 1.40442519564149e-05 9.19868276488034e-11 Inf 1.28346560773455e-10 2.78593953963337e-12 2.69873332149731e-12
4.48168907033806 10.0479428495593 8.74119020865813 10.4341683357334 11.0796207983767 7.450309421665 5.06917755658572 9.641726182039 10.2384120219207 9.67578502579892 8.51728313392274 10.5301575909571 5.82367898404466 10.1024037982793 7.35782304258759 9.6858167671848 10.664053470675 11.3495168125988 9.90135030774857 11.2776910043866 10.2180893373117 10.8518484188081 10.8397938675114 11.0763933286217 11.5366035436256 0.433237504443616 2.74179182133807 1.36156834104569e-07 1.3674570177954e-07 3.27306992762948e-06 2.76733048038658e-12 Inf 1.38633372867314e-11 2.7094879941552e-12 2.70728757090904e-12
4.95303242439511 11.4084765778571 10.4859501622644 10.1878388081755 9.26661577326897 9.83093274995364 3.92428755897509 9.87305705188035 8.29798899944298 10.3987334433952 6.1990097622043 9.56836918291866 4.27572603649701 4.99847259655035 6.48484620899939 11.2785628344744 6.31847371345853 11.4028474652879 6.89706778032552 11.1857108458598 10.9490342024533 9.53285071788521 11.441963807601 10.9614597964218 11.5366035436256 0.0739195371362238 2.71664375692889 1.5275458197468e-09 1.73327470044659e-09 4.63433626880598e-07 2.71490369740464e-12 Inf 3.95941365295372e-12 2.76625728960612e-12 2.75289517357506e-12
5.4739473917272 11.6697417556497 11.575710788502 10.6507274757572 10.6618351324367 11.8340836866331 2.56035666822459 10.1959928577243 10.5371884513226 11.0169984804909 6.04095993845162 11.7674928555465 7.75356770015676 8422490.00309886 6.47470910857237 9.48110485595281 7.74894624522855 12.1608483063157 10.1317782504036 11.1240540401284 9.89872145754914 9.85195639083881 11.239737498406 10.7540780111586 11.3330028443198 0.0141723202204368 2.61685225384903 1.39375726855847e-10 6.75185726126832e-12 5.32740623657758e-08 2.71042277838529e-12 5.13881643447718e+143 2.89372771278665e-12 2.74842380346852e-12 2.74241312828807e-12
6.04964746441295 11.2401114766153 11.6299121755006 11.3396690922015 11.8612049600391 11.5268837386603 1.64498123093601 10.4868896421371 11.9400076669325 10.4581734746218 2.57541241979231 11.2489311784565 1.26283915260609 7.37584054035908 1.15982840408931 7.11371355032557 8.94063770218193 11.7962464492755 11.6644896040758 11.7778698866673 10.8837586029217 10.7853309865236 10.6285414560834 11.4097779015452 11.3330028443198 0.00265920241477894 2.37861825429491 4.40935248297296e-11 2.77226199140318e-12 9.83252280215836e-09 2.69427055569231e-12 3.29767163193972e+125 2.7409221126986e-12 2.7001661237268e-12 2.70957167742806e-12
6.68589444227927 10.3859473858392 11.0588990555467 9.59936562692419 10.1798856150687 9.64127997629528 1.07668432091649 8.7696055046808 10.0561799691943 7.84724334753317 1.66479262856902 10.8265364131597 1.09690168462693 3.82437677649146 0.68787697807307 6.62541888936834 11.555151675929 11.1635193911571 11.8178461084146 10.1221789232839 8.4197498181236 10.1624571192664 11.3183032350934 10.1083483265772 10.8864765633801 0.000496924177957446 2.00696803080706 1.26629402127332e-11 2.7091564897996e-12 1.54186823497036e-09 2.6917045564158e-12 3.94051166944018e+94 2.78707263025526e-12 2.70583150716024e-12 2.76444502476221e-12
7.38905609893065 9.29986541497744 10.1256798793929 9.90921211084556 7.69291409293459 7.2072862855943 0.717960403883175 4.07844548098097 7.55496402405378 5.59388429046012 1.08396548390399 9.9646586600509 0.66303834441848 2.30900376608288 0.532089274630831 3.66772718723104 9.06377855219023 11.4165273586533 10.9670925368314 10.5037467061252 10.3341328495294 9.47673424941446 9.42906859012243 10.9642875437811 10.8864765633801 8.76904282701028e-05 1.57601103777895 4.16528656017567e-12 2.69320096284714e-12 7.26899640850446e-10 2.6907363809523e-12 1.96948924372276e+80 2.76599564143036e-12 2.72271117588049e-12 2.73440039797067e-12
8.16616991256765 8.10863398542378 8.98388014657147 11.7741911171028 5.32810314362188 4.97094346147465 0.46769924774374 4.20803057527486 5.27973413418837 3.80948397861266 0.699503216023998 8.81172704055971 0.432044092459223 1.42163089616146 0.378070199375442 2.44310719595993 9.8791089606413 10.345610108747 7.82625481254769 10.4184530347572 10.9853899127149 11.6552469981855 9.70959804521649 9.79561873542954 11.0682711772568 1.60348270709472e-05 1.16862377911192 4.19023755035284e-12 2.6960183600593e-12 2.22673029880939e-10 2.69321248792154e-12 1.80938262350922e+45 2.70829677927629e-12 2.7885720474825e-12 2.70271829452137e-12
9.02501349943412 6.93697213407634 7.785013543895 11.3255951079561 3.65369718915143 3.41051157438531 0.318021624721591 3.83778062180255 3.63592127747459 2.593324028737 0.46135915131584 7.29658686623753 0.28746559921755 0.912975379372486 0.262059564883666 1.64852143649552 6.80033419803467 10.7471435761887 4.66801515822257 10.3973055034449 11.9228801845609 9.99257198811354 10.3381984607233 11.3408269364193 10.5891799307776 3.05504608494892e-06 0.835318847756269 3.49847061552753e-12 2.72406401105749e-12 2.07592895375114e-10 2.76206082928551e-12 1147504257516.59 2.70831918789219e-12 2.70801511817745e-12 2.70618576511285e-12
9.97418245481472 5.85308513630058 6.63990188415826 9.06509212516832 2.44375846331593 2.28688573249108 0.207025946044028 3.14877339319534 2.46036856655401 1.74543974198836 0.304094491164552 5.62447820443466 0.197490048268647 0.589943204098673 0.178706523761452 1.09815941990939 4.38359843423829 11.3510856194601 2.75902486879812 8.22197981748032 11.9030431971707 11.8433963537713 7.83012392136175 11.3675969709653 10.5891799307776 5.49276142204655e-07 0.582690345759276 2.98940188089756e-12 2.73093747086115e-12 5.06577645451883e-11 2.72893495050118e-12 0.884560252802729 2.75346993585761e-12 2.76448233645768e-12 2.73731000402504e-12
11.0231763806416 4.89060003951266 5.57376441089867 10.950783273809 1.64039361471132 1.53977014145264 0.138002100587728 2.43138065352932 1.65515341330021 1.17134889532643 0.27409484609979 4.13022966118477 2.36811880272873 0.38474817411185 0.500381661032202 0.743282555352529 2.85167999856357 11.7599549563387 2.00256973438523 9.79434696050847 8.30828027706348 7.55091213391578 9.1192765857524 8.62160046217035 10.2767458787105 1.00574852392315e-07 0.399984252476099 2.75661609993372e-12 2.71328933897741e-12 7.39476603254068e-12 2.70464460187913e-12 0.0532944566967884 2.76725636512651e-12 2.73920953997772e-12 2.74339403668262e-12
12.1824939607035 4.05936196066523 4.64631356196651 10.102377261113 1.09554334672866 1.03142694837319 0.0918362517351266 1.80856611705287 1.11457955611686 0.787906443774632 0.133970133397336 2.95037584102882 0.113467223806097 0.253342488501042 0.083535135484191 0.490816602084953 1.84438512381466 9.94743560311225 0.901339938249655 8.32508425199287 8.36527490485127 8.14765443088491 10.6467133744252 4.5688471916392 10.341440065127 1.81650948468715e-08 0.2722215306893 2.60818875660096e-12 2.73586000582274e-12 7.62790972139279e-12 2.69594254352589e-12 0.0108479741005609 2.71682614702861e-12 2.72954430308845e-12 2.70127956883514e-12
13.4637380350017 3.35503946754458 3.85125260712658 9.04220808737577 0.732110227990901 0.691104030883703 0.0612424390714915 1.30119371552048 0.743180580567205 0.525072701613203 0.0884503382426379 2.05243097954906 0.0647159029768462 0.166068510362568 0.0551882944702717 0.331129235013606 1.21493676036852 10.4804412773463 0.496041933202466 10.5747800572378 6.26478107418129 3.68322685160527 5.51358631564956 6.75901177820754 9.89220698717364 3.42289064750683e-09 0.184303474182759 2.66382228871064e-12 2.70666296946389e-12 4.05854131364252e-12 2.69694964007286e-12 0.000206883667149453 2.69562919643319e-12 2.72791534498879e-12 2.69956203186588e-12
14.8797317248728 2.76602551507355 3.18538403546225 7.46482591686025 0.491368892269858 0.464896466965837 0.0410471699774167 0.927097080614269 0.500556001786428 0.35355416546397 0.0591571897295096 1.42468053237512 0.041992066140154 0.110431160453331 0.0371791443911602 0.224063320099252 0.801711584316269 11.5064588643132 0.277698106378585 10.071595973397 5.86657233356225 8.14377358018 8.37962645790707 1.51998309256818 10.2755785516297 6.29611441454947e-10 0.12421851966764 2.79326944976582e-12 2.69444788935255e-12 2.59390000756574e-12 2.71369600975276e-12 1.36645149321156e-05 2.76637501219651e-12 2.72148567541732e-12 2.7232818864014e-12
16.444646771097 2.272377876442 2.61686788196804 5.64305444566399 0.325590728156012 0.308652333368684 0.027170055019105 0.651518188172809 0.336738590579916 0.237806249337445 0.0395789808330217 0.980641164039123 0.0281393666680888 0.0735430023289033 0.0250575174594118 0.148045833833379 0.53140701802595 11.2622783645986 0.152300162582763 10.9073029296164 4.12034664711922 7.88292838223635 6.2099049248395 0.855251892972996 9.83863342181966 1.11245641752628e-10 0.0835237207024703 2.65951010587082e-12 2.69740488212068e-12 3.51471485660484e-12 2.74863518358858e-12 3.31957619807608e-06 2.70915948236106e-12 2.69885118773293e-12 2.70717525570608e-12
18.1741453694431 1.86539117349992 2.15234910728209 4.08321792872223 0.218354125463837 0.207320176262033 0.0182067369838417 0.450018208102308 0.224622095974365 0.158610632018745 0.0262853262457726 0.666124523894908 0.0193242508802105 0.048655373516079 0.0167757546794181 0.100375997993067 0.349159388923644 11.4528541616468 0.0854102899157176 10.4302162792743 3.03937946430566 6.26893232739042 2.95923126982354 0.262475228968875 9.52103014138295 1.99628006938189e-11 0.0560494953882635 2.70173183309039e-12 2.70442295046044e-12 2.87948891495115e-12 2.76308334292149e-12 4.63433626880598e-07 2.7847762622947e-12 2.7319049815197e-12 2.70640686898876e-12
20.0855369231877 1.53018791789112 1.76466226907669 2.85564922709382 0.145903790102484 0.138712319992153 0.0121577234713221 0.310668519102964 0.150929909781053 0.106565736373636 0.0175946703209529 0.453935603062282 0.0122471102780386 0.032481833796529 0.0112382387450357 0.0671363231139431 0.232192568268804 6.64187950491385 0.0473870457400563 8.25307325489392 1.8927519402876 4.07504620638234 1.294455765057 0.0879019740410443 7.88312362467357 3.61338564548634e-12 0.0376490183800744 2.7013983838428e-12 2.70788260278681e-12 2.73943531814556e-12 2.69821345071646e-12 5.32740623657758e-08 2.77789168887655e-12 2.75747464736793e-12 2.74552413735654e-12
22.1979512814416 1.25453439996155 1.44860907739063 1.97332728441887 0.0982819885046661 0.0935364228698551 0.00818518491028558 0.213254760646085 0.101391821015486 0.0715838031369201 0.0117850132667431 0.30840714236254 0.0081915172126762 0.0217066522251107 0.00755353171831503 0.0450947508673294 0.15236439612123 10.3565583066686 0.0262766119128048 5.52555805212552 1.1637221710667 2.38026090992998 0.556584892046461 0.046095716286249 7.55017133166359 2.53230190590054e-12 0.025260103720143 2.68314908760719e-12 2.70642631781242e-12 2.70046871236132e-12 2.70012024574671e-12 8.28749705618854e-09 2.76990014110331e-12 2.73483657123017e-12 2.76912838905024e-12
24.5325301971094 1.02742649517302 1.18656621213798 1.34736636237601 0.0655231964175443 0.062414874481025 0.00545446760115798 0.145075087206993 0.067778455378995 0.047849540281288 0.00785890031213961 0.208072710831111 0.00545525791534267 0.014448248896675 0.00505114814726799 0.0301910321789121 0.101752667108367 8.77277398317492 0.0142732523643618 3.3286793661244 0.726264378290193 1.37239843547885 0.240925618458606 0.0285033121258716 8.60308721518848 2.65906186961347e-12 0.0169430800837855 2.68530894136215e-12 2.70082584545368e-12 2.65663954914572e-12 2.70086832033093e-12 2.4258518083053e-09 2.71682857914304e-12 2.73117400083207e-12 2.73326287671596e-12
27.1126389206579 0.841621948442586 0.972071715473672 0.915968893828453 0.0440240776933087 0.0419656298263567 0.003663417064891 0.0983428211320766 0.045302805784785 0.0319808097833687 0.0052424204913108 0.140116103597514 0.00363750574854972 0.00962352490475997 0.00337714824228126 0.0202343831678105 0.0676448546835116 8.7402290018533 0.00784692376929128 1.96010180684791 1.91679444580927 0.774077961200075 0.109042556946114 0.444175005580685 6.53995239393367 2.7216554417892e-12 0.0113613842833123 2.72310331741462e-12 2.70132738177948e-12 2.81024445753412e-12 2.73212792679913e-12 6.67537641787668e-10 2.6968083104115e-12 2.74238960311568e-12 2.70530279471739e-12
29.964100047397 0.689358560970487 0.795713826553404 0.620698600893414 0.0293754300788471 0.0280186035860314 0.00244367766725109 0.0667053046115303 0.0303840624029967 0.0214482540623926 0.00351036676980366 0.0945406126951526 0.00243571580957538 0.00643626064302598 0.00226554279841615 0.0135101913865313 0.0449854872519136 11.8557956310322 0.00437506292198041 1.12306854084757 0.41198147410196 0.432987044722344 0.0489748584083808 0.0352356425844722 4.77254351929154 2.72645306845621e-12 0.00761288690438341 2.72138377737446e-12 2.72112254561068e-12 2.67753742797968e-12 2.69732059667993e-12 2.46345587382182e-10 2.76750702880208e-12 2.73322312777055e-12 2.74558077950253e-12
33.1154519586923 0.564562720244373 0.652110200033327 0.419614835469422 0.0197608372399892 0.0188571174584694 0.00164344068291986 0.0451462582809692 0.0203768931614303 0.0143836350737341 0.00235110146823453 0.0637143646448335 0.00163078536917735 0.00430655591909734 0.0015195915877665 0.00909295846541467 0.0300336859105499 10.4884179366232 0.00238918100366289 0.636001623111662 0.0847560797273975 0.242130276909609 0.0229288955398798 0.00562607491353152 6.24003380439853 2.72013615153973e-12 0.00510498789361961 2.70701309267695e-12 2.69679961621624e-12 2.776296677236e-12 2.71853875572135e-12 1.02936298495957e-10 2.73536261630914e-12 2.72519851866265e-12 2.70801868196034e-12
36.598234443678 0.462353389078136 0.534051719281171 0.283230756931813 0.0132432136759418 0.0126425671288897 0.00110115665892578 0.0306043856282435 0.0137120083116209 0.00967874139167357 0.00158040545376382 0.0430449796167462 0.00109629660015556 0.00289259111044301 0.00102269797499273 0.00609645425790349 0.0201808950585047 7.77924838443823 0.00133436414792551 0.359254123282088 0.0468036413174093 0.136071490774664 0.010345509612785 0.00177245930781272 1.3573849592999 2.76670714701078e-12 0.00342351153840681 2.72235791049436e-12 2.70809945073776e-12 2.71875328949426e-12 2.73836753076981e-12 2.24721818354462e-11 2.7849809726465e-12 2.74920791227333e-12 2.7045047781241e-12
40.4473043600674 0.378549818653668 0.437032912387137 0.190476582394351 0.00884609071601321 0.00844763442353656 0.00073541027716267 0.0206360421620625 0.00918995530374083 0.00648664783875382 0.00105826671559222 0.0289438654665277 0.000733979139421481 0.00193568182870275 0.000685481209818639 0.0040656383521701 0.0134818079322801 4.96123997071943 0.000728379284281189 0.199269099028217 0.0264036875855374 0.0755594962006936 0.00493416121186212 0.000895253316315722 0.418697148426745 2.74058233521674e-12 0.00229437139386294 2.70436950390429e-12 2.72220053841313e-12 2.73073850070467e-12 2.73073008977627e-12 1.51825102997505e-11 2.72177595251873e-12 2.71910185057736e-12 2.74590331943489e-12
44.7011844933008 0.309857839052568 0.357740858509813 0.128186407919205 0.00593665257246932 0.00567074477545591 0.000493465473685644 0.0138439035756886 0.00613457602166631 0.00432994422128513 0.000705907165819309 0.0193731209074662 0.000489590757763807 0.00129049632594946 0.000457612792045336 0.0027248743285017 0.0089997121920519 2.96141485938553 0.000398269655633642 0.109602935424707 0.0146814463699624 0.041788130557105 0.00224490370755586 0.000507009854115938 0.277232469683664 2.76282950366906e-12 0.00153808308219127 2.73635349972871e-12 2.71676992631347e-12 2.74094034413834e-12 2.71723350119296e-12 5.31139907989016e-12 2.7707963972564e-12 2.72012386882913e-12 2.76359006155473e-12
49.4024491055302 0.253715188714483 0.292930619875334 0.0863945692748764 0.00397282749223359 0.00379570804810963 0.000330188847256327 0.0093213876710662 0.00411402551154691 0.00290373645949451 0.000473121074412848 0.0130205101028837 0.00032814023975499 0.000864563057851593 0.000306905475465461 0.00183045516439208 0.00602574484609385 1.71177495556287 0.000219194089878943 0.0613114560824898 0.00793050783157205 0.0231565139495627 0.00102237968381729 0.000387826324270125 0.110508267048348 2.7177340909964e-12 0.00103135568987186 2.71489325261958e-12 2.71388998166729e-12 2.71217644544885e-12 2.69854471559643e-12 6.01357815251784e-12 2.71859881857149e-12 2.72849388358719e-12 2.74221672100491e-12
54.5981500331442 0.207773875286993 0.239982058024622 0.0581046752313321 0.00267013801046878 0.00255154640607927 0.000221898140252884 0.00629165146139969 0.00276784566236113 0.00195355609778792 0.000318154166801358 0.00877548125017915 0.000220674872779331 0.000581182270806308 0.000206490517869309 0.00123048109211417 0.00403670957409026 0.969397335193594 0.000121843166445766 0.0343417393564101 0.00433097866847619 0.0128165548823491 0.000464427625674625 0.00610349754065811 0.0552614631406552 2.70507127553222e-12 0.000691347714886474 2.72988273315321e-12 2.74219914983147e-12 2.69884242880879e-12 2.7030034427327e-12 2.99298325593968e-12 2.74590578195305e-12 2.74453999941725e-12 2.70814905583649e-12


==> benchmark/2-stage_fix-t_small-x.txt <==
"effort" "211" "221" "431" "441" "442" "443" "451" "452" "453" "454" "461" "471" "6101" "6251" "0171"
1 11.4829589223986 11.5651254537358 10.5730779161767 10.297388228075 10.1854688559052 3043109.35701591 10.1797564224493 10.7279011357745 9.96732555976786 186217460.421051 9.94760272684355 10.5823463345669 10.7142401355852 8.87338452807544 5.5754528927558e+23
1.10517091807565 10.8474710637556 10.4610894325091 10.5730779161767 10.297388228075 10.1854688559052 3043109.35701591 9.81829802208717 10.577492725699 10.6103616186037 47685.0896766232 9.94760272684355 10.5823463345669 10.2268350682851 8.87338452807544 5.5754528927558e+23
1.22140275816017 10.1656533823042 9.18522788394069 11.2426401909677 11.0745764480734 11.2427006058139 8881.14379775645 9.81829802208717 10.577492725699 10.6103616186037 47685.0896766232 10.460829907642 10.5823463345669 10.2268350682851 8.87338452807544 1.33510440564616e+21
1.349858807576 9.29925321056642 9.18522788394069 11.2426401909677 11.0745764480734 11.2427006058139 8881.14379775645 9.81829802208717 10.577492725699 10.6103616186037 47685.0896766232 10.460829907642 10.5823463345669 10.2268350682851 8.87338452807544 1.33510440564616e+21
1.49182469764127 8.40027671185656 9.60378544581149 11.2426401909677 11.0745764480734 11.2427006058139 8881.14379775645 9.81829802208717 10.577492725699 10.6103616186037 47685.0896766232 10.460829907642 9.94665926089452 10.2268350682851 8.87338452807544 1.33510440564616e+21
1.64872127070013 6.7712727404182 8.19628783095123 11.5337958495699 8.86519469674057 10.5197179245558 19.9786701502233 10.2461030059333 10.8925112382748 10.69757518656 4666.5247832709 10.460829907642 9.94665926089452 10.2268350682851 8.87338452807544 82981785549311792
1.82211880039051 5.48910914982933 6.21771965872975 11.128356886611 8.86519469674057 10.5197179245558 19.9786701502233 10.2461030059333 10.8925112382748 10.69757518656 4666.5247832709 8.27556060036032 9.94665926089452 10.2268350682851 8.87338452807544 217500989164.915
2.01375270747048 4.50948111631756 4.9566124741254 11.128356886611 9.01488313286167 6.67733997217738 2.43657766442694 9.41434638618645 8.80203439909579 9.74890786120788 10.8121802310792 8.27556060036032 9.94665926089452 11.0399101129895 8.87338452807544 217500989164.915
2.22554092849247 3.75871453928664 4.09108011436377 10.4389636632727 9.01488313286167 6.67733997217738 2.43657766442694 9.41434638618645 8.80203439909579 9.74890786120788 10.8121802310792 8.27556060036032 10.8732735173021 11.0399101129895 8.87338452807544 85967.1459944257
2.45960311115695 3.17594764495508 3.44400340661266 10.8230664843988 8.2039766943271 4.35580477691816 0.971567113761791 9.41434638618645 8.80203439909579 9.74890786120788 10.8121802310792 4.64388285078709 10.8732735173021 11.0399101129895 8.87338452807544 27.7875394308484
2.71828182845905 2.52306713076913 2.94230911400558 10.8370821014196 8.2039766943271 4.35580477691816 0.971567113761791 8.97991975103514 5.0033467270042 5.86583153169529 2.18248134617538 4.64388285078709 10.8732735173021 11.0399101129895 10.4634301015733 1.36882790689331
3.00416602394643 2.05114561225001 2.22341784862312 6.40370005948771 8.10177739134639 5.58639080599985 0.580507941188205 7.3125231194942 2.55693832464578 3.06252704340963 1.00165617763915 2.52584881196099 7.34911440314967 5.78942404117666 10.4634301015733 0.215377599108489
3.32011692273655 1.69977729287903 1.9600248265016 3.37270971454942 6.09500911873497 3.83508784032525 0.281694882782232 7.3125231194942 2.55693832464578 3.06252704340963 1.00165617763915 2.52584881196099 7.34911440314967 5.78942404117666 10.4634301015733 0.0475744681960867
3.66929666761924 1.43141351800868 1.55734044275828 4.15134602333627 2.94852168343164 1.64672140265514 0.155735646156016 7.6699927112629 2.17669706159042 2.15594962298263 0.995196341230471 1.17702165946603 3.50201831193203 5.78942404117666 10.4634301015733 0.0122024415375193
4.05519996684467 1.16224608377521 1.26778792270142 4.99983543659507 1.6215909253762 0.886657941890633 0.101585077235468 6.19779736230165 1.23949555256421 1.25057823274765 0.54257721815133 1.17702165946603 3.50201831193203 1.47452139374571 10.4634301015733 0.00347476229812759
4.48168907033806 0.962491968772051 1.05244951293341 5.33568366628577 1.05065534110782 0.584353299910938 0.0699289057783899 6.19779736230165 1.23949555256421 1.25057823274765 0.54257721815133 1.01866152028895 1.78022769765949 1.47452139374571 10.4634301015733 0.00107906069114406
4.95303242439511 0.777782790917693 0.88787964660057 5.11322815315976 0.723432500944002 0.407763601890486 0.049768289610895 2.34018279677012 0.570966544488287 0.680640982138012 0.192764596938689 0.56926995457812 1.60625505428739 1.47452139374571 10.4634301015733 0.000129179957503502
5.4739473917272 0.641625838046806 0.705196684063051 4.41870129100431 0.515213375773204 0.293107665610922 0.0364834129352773 0.873574023053022 0.351364690712396 0.443798198350265 0.101026445572754 0.24547004649458 1.60625505428739 0.505769812952391 7.72087036272743 1.95684914903286e-05
6.04964746441295 0.520737733693397 0.573754873094235 3.64576403029396 0.286528452691828 0.163958421116984 0.0208292589954578 0.421077943807035 0.17295847965163 0.222826917748547 0.0480009190520138 0.147704492583085 0.886432277914497 0.176877742326876 7.72087036272743 3.5789971856813e-06
6.68589444227927 0.431094955105449 0.475998553970436 2.94505550531145 0.221308475393798 0.127224369907264 0.016211843331805 0.327700645028554 0.127177958843596 0.164725697176471 0.0346224232504215 0.101960650331564 0.349947342371432 0.176877742326876 7.72087036272743 7.63763523840744e-07
7.38905609893065 0.35299079242846 0.401306412759749 2.36021604040544 0.138627689055437 0.0801558344463485 0.0102544979529337 0.280197958699329 0.0959822395725341 0.124568518707465 0.0261683923502819 0.0730610542143956 0.189831037444667 0.111907575167685 7.72087036272743 1.8535399787905e-07
8.16616991256765 0.287192698173059 0.326301463986386 1.69354519034887 0.0915208524815979 0.0531818834088359 0.00680853922767247 0.181041765568907 0.0575474954871404 0.0751240366682788 0.0151090059749911 0.053758788307421 0.121478152048888 0.050969246531859 4.87580749601503 2.7041051996271e-08
9.02501349943412 0.233003326266188 0.258846750436547 1.22748677653739 0.0629376981004834 0.036708768485266 0.0046993859900799 0.127034466030398 0.0366895933822504 0.0480091224822039 0.00953345505303086 0.0311847838204373 0.0814407092217959 0.0195952665812117 4.87580749601503 4.79833435636691e-09
9.97418245481472 0.192831323693322 0.21889903392815 0.902861248811636 0.0447390090977572 0.0261685200363573 0.00334897661767791 0.107197917552356 0.0298283803639286 0.0390635042947908 0.00772324542567888 0.0244051339560473 0.0406343585957628 0.0195952665812117 4.87580749601503 9.98837412215511e-10
11.0231763806416 0.156418062704552 0.174336314124144 0.674777788901441 0.028195524557067 0.0165439663636406 0.00211594561921812 0.0662283123070586 0.0169876862147673 0.0222863126276792 0.004364135344115 0.0155841038622386 0.0294937502937754 0.00611995023737826 1.28093658110313 2.37421595829616e-10
12.1824939607035 0.129428622111125 0.146839868698125 0.468967509810496 0.0186560694726231 0.0109713537356551 0.00140237002016033 0.0491681956671242 0.0121486036002127 0.0159504130933807 0.00310947460960619 0.0104191451898998 0.0169410753107534 0.00388193373883674 1.28093658110313 4.15038951397963e-11
13.4637380350017 0.105662375948835 0.118089904094561 0.33450451517746 0.0128379008588361 0.0075624352309995 0.000966124544475607 0.0371468816662386 0.00891777170079984 0.0117155289491302 0.00227594882972266 0.00722971755555315 0.0104161494214885 0.00243201399194883 0.462138790445852 8.55196875744535e-12
14.8797317248728 0.0867132451140744 0.0970303131105831 0.22654568678478 0.00819380310274347 0.00483463795585845 0.000617278160421352 0.0251339208333799 0.00584241112162558 0.00768043929949236 0.00148617827878075 0.00517350955825555 0.0067561317590301 0.00170983215302688 0.462138790445852 1.45469139035609e-12
16.444646771097 0.0706935438738659 0.0791960383455742 0.158384770252011 0.00547445805844698 0.00323395780632963 0.000412714364661499 0.0175552447131691 0.00398626991274847 0.0052428644368708 0.00101156154341852 0.00328397645878042 0.00457549481458289 0.000720893180077297 0.270024562012598 4.00993699807759e-13
18.1741453694431 0.0580921915070105 0.0658641802992183 0.106860674437149 0.0037962653940517 0.00224457778540302 0.000286345065477992 0.0113496238307818 0.00251990531238797 0.00331577137079253 0.000637949149886831 0.00218390265772344 0.00321075547678606 0.000366692804983458 0.377942750911098 2.89821884174954e-13
20.0855369231877 0.0476207057453987 0.0534527901082073 0.0745558227217247 0.00250742495045866 0.00148376279834854 0.000189218334411504 0.00764366460015428 0.00167013334592454 0.00219832721008803 0.000422099674407587 0.00150838200643426 0.00199252170633586 0.000201075926947819 0.194998964398626 2.84050485674545e-13
22.1979512814416 0.0390321352105203 0.0442464893626087 0.050773359416835 0.00172229516321703 0.00101978858030797 0.000130013510367391 0.00532719065102344 0.0011503053723287 0.00151446085867559 0.00029035375874709 0.00107505746445085 0.00130314691603277 0.000116502816340839 0.194998964398626 2.75961831260564e-13
24.5325301971094 0.031783928454535 0.0360276215671299 0.0340544713469029 0.00114476340813478 0.000678197148021364 8.6441761054142e-05 0.00353178735049503 0.000754359772358442 0.000993387731423761 0.000190187920617216 0.000712718584031974 0.00078877068320285 7.06527713332712e-05 0.0513993600771569 2.79568742517468e-13
27.1126389206579 0.0259955858813899 0.0294648944939905 0.0226604964169807 0.000790347293626437 0.000468419988542549 5.96923403603894e-05 0.00243081628242042 0.000515060227822251 0.000678372578571319 0.000129743426538515 0.000449634084965386 0.000562591020715986 3.58036889394291e-05 0.0145081390689219 2.79127725518958e-13
29.964100047397 0.0213679368165662 0.0242186372827502 0.0156459822309104 0.000533622469331186 0.00031637834145548 4.03101711035573e-05 0.00172630586521832 0.000363572310712468 0.000478910097935759 9.15232577799768e-05 0.000322044252962567 0.000373699196578809 2.36708262724789e-05 0.00897993539290936 2.76409431947258e-13
33.1154519586923 0.017446226873571 0.0197730305681685 0.0103705076037142 0.00035550901811832 0.000210840780069463 2.68594931990287e-05 0.00111696170415344 0.000233765137219232 0.000307962469814308 5.88060256762812e-05 0.000204615639273598 0.000236532277585856 1.1173170363987e-05 0.00349153252205307 2.81478285441234e-13
36.598234443678 0.0143546920552253 0.0162687233572124 0.00713912732194153 0.000235369778000671 0.000139625050186876 1.77849381082604e-05 0.000753897499958246 0.000157060629350865 0.000206930851150201 3.9490401267574e-05 0.000145314085640889 0.000157087002150264 6.72828772968989e-06 0.00310944056789258 2.82872511058473e-13
40.4473043600674 0.0117226979409907 0.0132200834161879 0.00478083222507996 0.000155700145626999 9.2382603473745e-05 1.17661563278503e-05 0.000526896937655262 0.000109393294422115 0.000144138000372852 2.74948323834796e-05 9.40860345788453e-05 0.000108454850182361 3.63480174840005e-06 0.000674804221345426 2.8144547508033e-13
44.7011844933008 0.00958002363536143 0.010856940337274 0.00314743650319686 0.000107068057047233 6.35370355988621e-05 8.09166575811399e-06 0.000346785304357836 7.17629280555634e-05 9.45619710493808e-05 1.80303201788299e-05 6.35722523726203e-05 7.24974518325042e-05 2.07951648180022e-06 0.000403477089046243 2.79918074059098e-13
49.4024491055302 0.00784693512361779 0.00885688158170578 0.00215517740743687 7.12367832861454e-05 4.22795401928073e-05 5.38407551051278e-06 0.000237409439317275 4.90100033688826e-05 6.45835911903373e-05 1.2310389974982e-05 4.23798807076476e-05 4.74896544658553e-05 1.10527092088319e-06 0.000198455663383441 2.77797710430157e-13
54.5981500331442 0.00644934149641734 0.0073087645705636 0.00145902537928544 4.77964951520801e-05 2.83706423117687e-05 3.61264954184356e-06 0.000156091291982979 3.21524786218033e-05 4.23712195258822e-05 8.07414242466305e-06 2.93275885648063e-05 3.24114851930382e-05 6.23952571357844e-07 0.000108066887613287 2.79935761342315e-13
60.340287597362 0.00527009579658553 0.00597231199285816 0.000963274420176135 3.2380257865761e-05 1.92216735582843e-05 2.44753196003947e-06 0.000106777777102233 2.19590707605999e-05 2.89390676918902e-05 5.51338251262336e-06 1.93253978630553e-05 2.08238341875593e-05 3.3526180861978e-07 4.85682708825416e-05 2.76773370594419e-13
66.6863310409252 0.00432149547878555 0.00488261998975299 0.000649472190173024 2.16394218125456e-05 1.28466123903485e-05 1.63572091439138e-06 7.10876532824054e-05 1.45985638170849e-05 1.92394682458363e-05 3.66476316418248e-06 1.27796626563621e-05 1.3988013655268e-05 1.90959383812727e-07 3.01632302472869e-05 2.82274935435907e-13
73.6997936995958 0.00353952730571264 0.00400022675939137 0.000439084752205967 1.43668369041638e-05 8.5296405781988e-06 1.08601913518298e-06 4.78229754972157e-05 9.80983508593378e-06 1.29286882587984e-05 2.46231198047309e-06 8.78525510990272e-06 9.3783472744124e-06 1.05201750442649e-07 1.57799137775442e-05 2.80258488384323e-13
81.4508686649681 0.00289441297863547 0.00327197508692624 0.000294062758094136 9.71578344821922e-06 5.76857022705172e-06 7.34453211865877e-07 3.25318063895619e-05 6.66717103971632e-06 8.78703168271783e-06 1.67332195130119e-06 5.87766067425994e-06 6.30061012919543e-06 5.6826434188729e-08 8.80919516836019e-06 2.75580387205181e-13
90.0171313005218 0.00236822214751609 0.0026777590466856 0.000196246247890786 6.44944346894868e-06 3.82939729871624e-06 4.87547630937473e-07 2.14129760383782e-05 4.38493375730264e-06 5.77923809741443e-06 1.10042976472146e-06 3.86758554344164e-06 4.25372913347437e-06 3.04230066655963e-08 4.3883099880993e-06 2.74940058966518e-13
99.4843156419338 0.00194188213038214 0.00219614618146208 0.000132676416202312 4.37648735747561e-06 2.59864935651411e-06 3.30846964701672e-07 1.46630904009132e-05 3.00091823768496e-06 3.95518554463906e-06 7.53051927338448e-07 2.64792797181154e-06 2.8113896001302e-06 1.72767825541102e-08 2.73327806022106e-06 2.79487644569751e-13
109.947172452124 0.00158884370417966 0.00180049007494719 8.89028178443927e-05 2.94147097257236e-06 1.74661909835376e-06 2.22367753783744e-07 9.82113412231548e-06 2.00893685514296e-06 2.64778960288718e-06 5.04094673918116e-07 1.7541189314488e-06 1.88344490071981e-06 9.75258390824218e-09 1.53406143288553e-06 2.79991240931163e-13
121.510417518735 0.00130016170616922 0.00147334954735977 5.93838302358058e-05 1.96960026362214e-06 1.169556922364e-06 1.48898244302927e-07 6.49342176973834e-06 1.32766879118092e-06 1.74988986192012e-06 3.33130802514009e-07 1.18396751611681e-06 1.27890971940528e-06 5.23997967147658e-09 8.00079162118429e-07 2.77555844656285e-13
134.289779684936 0.00106588622531752 0.00120606808718002 4.00695083218975e-05 1.31976500633246e-06 7.83696213941075e-07 9.97725733503508e-08 4.3970646233481e-06 8.98739445080756e-07 1.1845616530659e-06 2.2549783277245e-07 7.98595068063484e-07 8.61735785301939e-07 2.85428557133065e-09 4.44956748114947e-07 2.79310720417975e-13
148.413159102577 0.000871783418788442 0.000986576180012256 2.68926162096637e-05 8.78347575995155e-07 5.2158373973947e-07 6.64024959499225e-08 2.95979829526666e-06 6.04800318475126e-07 7.97146813238229e-07 1.51742320492626e-07 5.31505222915605e-07 5.68415263552774e-07 1.57903608335041e-09 2.35693110859682e-07 2.76641765050669e-13
164.021907299902 0.000713909631032488 0.000808016473287613 1.80388698442058e-05 5.89465547401387e-07 3.50042929719606e-07 4.45634269633277e-08 1.96608495552796e-06 4.01652004504679e-07 5.29393072122411e-07 1.00770500169181e-07 3.56704418480675e-07 3.8336010639744e-07 8.56276957917778e-10 1.32722850941401e-07 2.7883593370566e-13
181.272241875151 0.000584876118125015 0.000662049627888726 1.20565657804218e-05 3.95906022110757e-07 2.351036129428e-07 2.99303916829965e-08 1.3268944600071e-06 2.71021437473547e-07 3.57218194748336e-07 6.79951940506858e-08 2.3852685356576e-07 2.5967514362987e-07 4.75455312954571e-10 7.2338618122762e-08 2.85476614720588e-13
200.336809974792 0.000478699877620932 0.000542461002491938 8.11351186761923e-06 2.66966281044904e-07 1.58535704873733e-07 2.01827132021784e-08 8.91146991779191e-07 1.81990960438204e-07 2.39872863178876e-07 4.56579153514622e-08 1.61554706972925e-07 1.72141866128499e-07 2.62097277407373e-10 3.86939986111937e-08 2.86580883648121e-13
221.406416204187 0.000391841724965851 0.000443632638670961 5.41745213754687e-06 1.78550615250416e-07 1.06031516540828e-07 1.34981762768925e-08 5.98362467438477e-07 1.22182807566685e-07 1.61043234720393e-07 3.06529530506019e-08 1.0727453385322e-07 1.1561297160473e-07 1.4439273378242e-10 2.19612354680008e-08 2.8469491917323e-13
244.69193226422 0.000321062590024923 0.000363529284809152 3.6446754876734e-06 1.19891725021944e-07 7.11975560592422e-08 9.06391422277737e-09 3.99795880375989e-07 8.16279657760532e-08 1.07590080216109e-07 2.04783803236946e-08 7.25540163467198e-08 7.77736011818531e-08 7.99583574247504e-11 1.23075194471035e-08 2.85315438201175e-13
270.426407426153 0.000262737882211885 0.000297513041014409 2.44136103862726e-06 8.00636772714033e-08 4.75459946709572e-08 6.0526001483781e-09 2.69072001910287e-07 5.49328947722645e-08 7.24046724306199e-08 1.37809971571047e-08 4.85953330424878e-08 5.20169440729103e-08 4.36640204625617e-11 6.49448598809895e-09 2.80026396081486e-13
298.86740096706 0.000215181568946192 0.000243679331841272 1.63572065401838e-06 5.37254447485195e-08 3.19051128420229e-08 4.06169989740135e-09 1.80252683616072e-07 3.67972674803328e-08 4.85009746344757e-08 9.23135844743749e-09 3.24263370049582e-08 3.50900504169892e-08 2.45455013756012e-11 3.64502988389179e-09 2.87996688049159e-13
330.299559909649 0.000176213622281184 0.000199563250251766 1.09993282968776e-06 3.61296372463774e-08 2.14558005805812e-08 2.7312172923713e-09 1.2075477403994e-07 2.4649816810487e-08 3.24899280649953e-08 6.18395742675818e-09 2.18118699199386e-08 2.34990624257084e-08 1.33173335724221e-11 1.9651885926874e-09 2.8529853826071e-13
365.037467865329 0.000144222405684917 0.000163342334570165 7.36841981073348e-07 2.42045967520695e-08 1.43741202488015e-08 1.82962441525347e-09 8.07346485122828e-08 1.64797214780022e-08 2.17212636254874e-08 4.13427350656981e-09 1.46160367755727e-08 1.57062776133651e-08 7.88728795452416e-12 1.07738756522901e-09 2.88204734259353e-13
403.428793492735 0.000118078041090793 0.000133738884108258 4.93929365918725e-07 1.62261503399345e-08 9.63602608743416e-09 1.22644457009175e-09 5.43564209690348e-08 1.10949141581573e-08 1.46238122979811e-08 2.78343464393624e-09 9.80030510908489e-09 1.0519618682189e-08 6.27250932627025e-12 6.01261821081123e-10 2.91680394649219e-13


==> benchmark/2L-stage_fix-t.txt <==
"effort" "211" "221" "431" "441" "442" "443" "451" "452" "453" "454" "455" "456" "457" "458" "461" "471" "691" "6101" "6151" "6251" "671" "8171" "8501" "81251" "0171" "041" "0521" "0522" "0881" "0882" "03041" "03042" "01521" "01522"
1 11.1330279438144 10.8177680100974 11.4751997055972 11.0986936394288 11.492985632775 4.26462368501373e+94 11.1556981054027 11.7845746078375 11.017427929582 1.38627753826718e+103 11.3412154529067 6.03362832485800e+107 2.56471332560856e+104 2.18879357082391e+101 10.5151932371465 11.084228428163 11.2383044031586 11.1288170173965 11.3117855807022 11.2831526924502 11.523003868536 11.1519023661366 11.5825149122147 11.1703574400168 Inf Inf NA NA NA NA NA NA Inf Inf
1.10517091807565 9.75065439941764 11.6847501474765 11.3838147207317 11.3849392000639 11.3105538464432 6.52671387803760e+82 11.0059722901134 11.0157382133249 11.0095033016506 1.72071709763914e+88 11.3039543354739 4.12529791957655e+88 2.26341208659693e+99 1.14181569659348e+84 11.4722994023758 11.2423049863643 11.2027641924477 11.3506366225391 11.0528369498795 11.3543353519373 11.6023009140771 11.6989884755605 11.2929951029735 11.1703574400168 Inf Inf NA NA NA NA NA NA Inf Inf
1.22140275816017 11.6836641788824 11.381261924439 11.4859541986664 10.7850593702397 11.2094531419249 3.10118788610116e+68 11.0550320970556 10.8874100287936 11.5481602486954 8.00689617495373e+76 10.9985564591371 1.24553756780914e+74 1.69046829795464e+93 1.01387426232520e+73 11.4972375189064 11.3623086658537 11.1895314406938 11.303076186009 11.2063906698937 11.3543353519373 11.4631042185048 11.3040428920606 11.2929951029735 11.1703574400168 Inf Inf NA NA NA NA NA NA Inf Inf
1.349858807576 10.6582147275439 10.0056232011259 10.969281587786 12.0068258964367 11.5289412923371 2.46155850573659e+57 11.5143788119515 10.9941591878806 11.2016934512012 8.98186965151368e+63 11.7865419036467 1.03739413872508e+64 7.36507868135144e+84 3.38541869884554e+61 11.1935582701925 11.6469730967743 11.2170582629407 11.2861293609677 11.2063906698937 11.4938631072322 11.4206185160426 11.3040428920606 11.2929951029735 11.3930388284154 Inf 1.1849040525908e+142 NA NA NA NA NA NA Inf Inf
1.49182469764127 9.56451650532816 9.84265229603222 11.037609191207 11.2877603644878 11.6037482445787 4.34578578832295e+45 11.472538999912 10.8034916952421 10.6247195197565 6.65972028479988e+36 11.1295247957063 4.37889370559223e+40 2.46218489971115e+69 1.54858789985481e+32 11.1429074247475 11.5689426095114 11.6015693015455 11.1389123410799 11.2265973133828 11.4938631072322 11.5485310726037 11.2258286849505 11.2929951029735 11.3930388284154 Inf 1.17265539902117e+95 NA NA NA NA NA Inf Inf 3.10508685847294e+132
1.64872127070013 10.9302938252118 10.8866660329723 11.4551317415753 11.2122802843409 10.9291617180196 3.37081370358051e+26 11.2796860954713 10.9304911912577 11.1708442858193 6.30078181252444e+25 10.7152050394538 2.07069889078704e+31 4.32813247356445e+55 6.65891121395586e+21 10.448565446596 11.3002566219368 11.3411810541663 11.1450768885148 11.248872883184 11.3341668994224 11.1732606557521 11.3249090459772 11.0287969370756 11.3930388284154 Inf 1.52193037422442e+28 Inf Inf Inf Inf NA Inf Inf 8.77825275531188e-10
1.82211880039051 9.10736183297006 10.8388008367469 11.7263247509741 11.3829050098871 11.1452822013845 7.49285736813513e+31 10.7879590752834 11.2692692313669 11.2406860395319 1.11378918036735e+36 10.8310492676425 8.40556579530911e+38 5.55663825216715e+21 3.61952384590583e+34 11.1899662783915 11.4430880087433 11.2313834482756 11.3749173029023 11.1517290805122 11.5252730247185 11.5589397930813 11.2520027774104 11.0287969370756 11.3930388284154 Inf 5.99460580147089 Inf Inf Inf Inf NA Inf 3.10508685860253e+132 8.77825275531188e-10
2.01375270747048 11.6711589651245 10.4520773753051 11.4212905498335 11.2122272030086 10.8358407446875 167196.419526221 10.843374739544 10.9254048709581 11.4273917863813 1.14804892880311e+26 10.6986072911358 1.62634216050555e+31 122477953660559552 2.0581253108419e+26 10.743253339439 11.2657928410004 11.2384156010404 11.244204996058 11.2999492008224 11.3049533651209 11.2804274288944 11.3876057483789 11.3169208187856 11.3930388284154 Inf 6.02204641620008 Inf Inf Inf Inf Inf Inf 3.10508685860253e+132 2.5838025852855e-11
2.22554092849247 10.1484382322255 9.99292451179517 10.9654507120517 11.0093322609786 10.4340548498937 1687.36850742462 11.6516398315095 10.6752932337444 10.7121096993541 5.04227289972879e+20 10.5088471600671 3.81497407384862e+22 2.45776621379454e+30 6.7283560328117e+19 11.522544758123 11.3493008730348 11.1698978182489 11.088094800826 11.4726459979334 11.3049533651209 10.9260260118367 11.4736698496338 11.3169208187856 11.3930388284154 Inf 5.96053576376941 Inf Inf Inf Inf Inf Inf 8.77381314663697e-10 2.47169442782074e-11
2.45960311115695 10.8838384767387 10.8186096620614 11.6536747096278 10.9342055560792 10.0643365806264 408774559809.218 11.0933729941982 10.2267129159023 11.0699686184842 14.7642974748263 11.1517492703341 17.380263028361 4.04610398390725e+27 12.0597951482629 10.5857969295284 11.096526594049 11.3057549911903 11.1033749815721 11.4091881931454 11.0551990756202 10.9644226470978 11.508981693595 11.3169208187856 11.3930388284154 Inf 5.69470521883857 Inf Inf Inf Inf Inf 2.24319421895351e+131 2.70122978644439e-12 1.1046606078821e-11
2.71828182845905 11.1117392153355 10.9062295038891 10.9561806869948 11.1766545760285 10.4831611589774 15.1537507025216 10.8037653439077 10.1184913614019 11.5737406972612 11.7588988659593 10.8163144214963 10.9077269319146 9.07788291537253e+20 10.4116988023229 10.6599944455126 11.2875564957304 11.2034423361899 11.1192519506735 11.5203374345449 11.5104363764853 11.2596706036638 11.3412658151361 11.4444170946917 11.3390578660419 8.45161003358480e+106 5.16638184089749 1.47511585397248e+107 1.47511585396297e+107 5.22342875014808e+97 5.22297779540751e+97 Inf 2.24319421895351e+131 2.73699265073552e-12 3.45276381557172e-12
3.00416602394643 8.37281978392643 11.1989785832098 11.1484489858611 10.4519002934696 11.2335442487515 12.0642611634435 10.7227612147915 9.42883720340781 11.2363137156731 14.5357881698208 9.56748894877689 9.87829839786076 425.320131357456 10.4118707881297 10.2931010789914 10.7204681183342 11.4747496701244 10.7550588374675 11.543481750101 11.252974073267 11.6467534591871 11.591661690802 11.5506750849978 11.3390578660419 1.17371912111769e+46 4.4813056276822 2787890107200084992 2787890229618079744 1.41077467069777 1.41061811208385 Inf 18901927440.4168 2.76480339390274e-12 2.76988446913554e-12
3.32011692273655 9.05335901395622 7.64639328828271 11.6786023726818 10.8778591728325 10.7544103364406 9.73471794735495 10.6696356614928 11.3214714641032 10.9554208836789 11.2381779080946 10.2055032301077 7.45844975195498 115.436059800294 8.74803314143776 11.0970687004264 10.4080332664151 11.3336784371224 10.9279981850482 11.351983243799 11.2283354017686 11.3225234262414 11.12107276448 11.5506750849978 11.3390578660419 8308937726446491 3.78471065570391 1.05631913065134 1.05631919390378 0.00409687748733381 0.00789201060306446 Inf 2.32326423882469e-09 2.77114875852475e-12 2.76042243238684e-12
3.66929666761924 10.6913426693772 10.0738457196635 10.606959843215 10.2302199066776 10.5369160843037 7.10719355682938 10.1606035925456 10.2540482256521 10.1180072270612 52139.0679002804 11.0245017304193 7.56779568293975 11.0478039465275 123.83040450447 9.87614219127163 11.3656905828073 11.1361334802056 10.9147830886504 11.2005543890032 11.4284816546673 11.4341458538838 11.342167964174 11.0909780332345 11.3390578660419 4941.09804115635 3.23739092181228 0.00938261066380425 0.00938258613296004 0.000208548601780802 5.33787230939429e-07 Inf 2.32326423882469e-09 2.73643461980061e-12 2.7486505068535e-12
4.05519996684467 9.12277858748386 10.3448963434453 11.3621938128405 12.0912125096445 11.1062630716775 4.35121970620526 10.2476751499722 11.0005464508747 9.01189246682511 6.04671873562594 10.3019079947033 3.54541480241556 7.70581574172522 4.38661998498983 10.1558812333962 10.3058437076313 11.1322683735828 11.5263591857659 11.5725397959926 11.0209456829397 11.4246969649915 11.3450661016623 11.2991901846769 11.5443447837098 3.97584578937376 2.8810319937638 4.41001374235208e-05 4.4098474019658e-05 1.40442519564149e-05 9.19868276488033e-11 Inf 1.28346560773455e-10 2.78593953963337e-12 2.69873332149731e-12
4.48168907033806 9.18256654457051 8.91456751321945 9.86076981460731 8.76619987013946 9.23469142349334 4.38682030773508 11.3456228972828 11.2744353611232 9.24154333569204 3.85372150096556 12.1189057038625 2.57899999007644 5.4268685624874 3.70455915817699 12.3906225705422 11.5915861164805 11.513230990156 10.8290277275658 11.0520558317105 10.9540988791043 11.0596423286367 11.4629225813059 11.2991901846769 11.5443447837098 0.433237504443615 2.74179182133807 1.36156834104569e-07 1.3674570177954e-07 3.27306992762948e-06 2.76733048038658e-12 Inf 1.38633372867314e-11 2.7094879941552e-12 2.70728757090904e-12
4.95303242439511 10.4678993226953 9.5253798208175 11.5363235836946 10.5703772493711 11.8629773138799 2.07166472639177 11.1788419913789 10.4873674494506 12.7607766258376 2.35598747603196 10.6944384147791 1.44163015212417 5.90585472480426 1.98501921660795 10.4706097439035 10.8604708693289 11.4377758945226 12.2243802785336 11.2551183284072 11.0659384601149 11.4158413070093 11.2763314150867 10.8902551810359 11.5443447837098 0.0739195371362238 2.71664375692889 1.5275458197468e-09 1.73327470044659e-09 4.63433626880598e-07 2.71490369740464e-12 Inf 3.95941365295372e-12 2.76625728960612e-12 2.75289517357506e-12
5.4739473917272 11.4184572452472 10.8112466110392 10.3229128981085 12.2946316137902 10.6677720334674 1.35387583198757 10.7872570122863 12.7366034605272 11.6565173067926 2.63209122539942 11.0385206708178 6.69366631612668 191.374286320368 6.67731877398751 11.7108313114161 10.7328510952174 11.1876214103159 10.4295141003755 11.2656701349351 11.6326885967459 10.8252428960268 11.210845922762 11.2854121906401 11.1598244787666 0.0141723202204368 2.61685225384903 1.39375726855847e-10 6.75185726126833e-12 5.32740623657758e-08 2.71042277838528e-12 5.13881643447718e+143 2.89372771278665e-12 2.74842380346852e-12 2.74241312828807e-12
6.04964746441295 11.5841012908664 11.5518463524734 10.6779974352587 10.2411168332899 10.987636878915 0.88321614130226 9.46564943813226 10.5266967324721 11.0015590268498 1.03632501353578 11.1730741368024 0.724669236573257 2.20794509135826 0.597776930986034 11.5095390463431 11.071308088503 11.0808379561935 13.179927718502 10.8110727222947 11.1283104421238 11.3414663044113 11.1187984103289 11.1767846759725 11.1598244787666 0.00265920241477894 2.37861825429491 4.40935248297296e-11 2.77226199140318e-12 9.83252280215836e-09 2.69427055569231e-12 3.29767163193972e+125 2.7409221126986e-12 2.7001661237268e-12 2.70957167742806e-12
6.68589444227927 11.0426863109458 11.4873625270274 10.7558018167161 11.4176021163458 11.1994609081098 0.588737323963518 7.50059353885777 11.3602791537758 11.6231870347715 0.677881807511817 10.0759523775825 0.486429463261895 1.31397529614317 0.404271579161603 10.1952850459916 10.8655717969302 11.8740052470843 10.2174570509832 10.9045406660152 10.6873708508426 9.85076398066785 11.1352329713019 10.8496650835562 11.2102740971065 0.000496924177957446 2.00696803080706 1.26629402127332e-11 2.7091564897996e-12 1.54186823497036e-09 2.6917045564158e-12 3.94051166944018e+94 2.78707263025527e-12 2.70583150716024e-12 2.76444502476221e-12
7.38905609893065 10.0528138384149 10.7897291215831 12.4495710613066 11.4259675812871 9.96606723826305 0.406216643760714 5.76300155191752 11.352971559686 10.5454704224007 0.449640766453371 8.24976968951052 0.311435395916916 0.845541852605383 0.276511593703916 7.9700729168145 11.0576858522966 11.0659620078606 9.19777687253931 10.7501888244452 11.036965846191 12.4745297090165 11.2762350714651 10.9249750732377 11.2102740971065 8.76904282701028e-05 1.57601103777895 4.16528656017567e-12 2.69320096284714e-12 7.26899640850446e-10 2.6907363809523e-12 1.96948924372276e+80 2.76599564143036e-12 2.72271117588049e-12 2.73440039797067e-12
8.16616991256765 8.84425971193484 9.7087212875596 9.67185859708294 9.87319464809165 7.8171798479044 0.265466061171793 4.21512024225133 9.86794180890754 8.43061571380161 0.295104362345046 6.1849277046609 0.207363205069713 0.54537208899217 0.18562210996536 5.87886926615789 11.017636508723 11.2524083858586 11.2943123710771 10.7139079274374 10.8302512021645 10.3208443341803 10.8309658195717 9.73124807968718 11.0835824498267 1.60348270709472e-05 1.16862377911192 4.19023755035284e-12 2.6960183600593e-12 2.22673029880939e-10 2.69321248792154e-12 1.80938262350922e+45 2.70829677927629e-12 2.7885720474825e-12 2.70271829452137e-12
9.02501349943412 7.60503619989679 8.48012715433701 10.9620253306713 7.73684699747456 5.79606412356653 0.17997438995801 3.03698502171685 7.77279209709335 6.30086284413279 0.197357421546628 4.47620844137417 0.150138596780551 0.361117832558729 0.126610004898641 4.20989932247077 9.4871059855939 11.1590889789911 10.6457299047819 11.4226137437905 10.2870241339579 11.2777196900447 10.8048021519194 10.2414890249296 11.4822823522527 3.05504608494892e-06 0.835318847756269 3.49847061552753e-12 2.72406401105749e-12 2.07592895375114e-10 2.76206082928551e-12 1147504257516.59 2.70831918789219e-12 2.70801511817745e-12 2.70618576511285e-12
9.97418245481472 6.43706033741772 7.26756790965714 10.9927669304329 5.63267565735438 4.09220704644441 0.120376949924278 2.14150747021392 5.72436557878295 4.49425103709627 0.131726967321115 3.14457861911477 0.128795399329633 0.238891598129952 0.0870510806097112 2.91709486206609 7.25162395863609 11.0233321446298 8.25037950407849 11.5622958090526 11.1472447115004 10.8332869079504 10.3786518390247 10.5847768659462 11.4822823522527 5.49276142204655e-07 0.582690345759276 2.98940188089756e-12 2.73093747086115e-12 5.06577645451883e-11 2.72893495050118e-12 0.884560252802729 2.75346993585761e-12 2.76448233645768e-12 2.73731000402504e-12
11.0231763806416 5.38996686214232 6.12053156822584 9.98334860727154 3.98235938369353 2.8495104998696 0.0790900347296703 1.49312428947061 4.06267836305651 3.12984778012762 0.116316986407296 2.17695008809907 0.73229308639236 0.158678645210896 0.172712671708232 2.02586155454474 5.27168795774559 10.8104039934352 5.29752304313625 10.3644004644934 10.5214042869221 12.0980682205629 8.85223030692 8.44045047206063 11.1624932876513 1.00574852392315e-07 0.399984252476099 2.75661609993372e-12 2.71328933897741e-12 7.39476603254068e-12 2.70464460187913e-12 0.0532944566967884 2.76725636512651e-12 2.73920953997772e-12 2.74339403668262e-12
12.1824939607035 4.48067102857006 5.11382412028736 8.02966745089607 2.75269352339876 1.9545946697674 0.0528808283454104 1.035811883261 2.83350063120584 2.15810267376385 0.0588183219340762 1.49887399981866 0.0454906181589294 0.105907281030293 0.0385812573047538 1.36436310321681 3.68188354701823 11.5520490541883 3.3064891160504 8.28612285562483 9.61826329718728 10.2924248087253 6.25521150786098 11.1281313457649 11.1483586051864 1.81650948468715e-08 0.2722215306893 2.60818875660096e-12 2.73586000582274e-12 7.62790972139279e-12 2.69594254352589e-12 0.0108479741005609 2.71682614702861e-12 2.72954430308845e-12 2.70127956883514e-12
13.4637380350017 3.70749189533314 4.2460753966967 6.00714347045771 1.88377104166171 1.33252319558448 0.0354199745273566 0.708355467949772 1.9370207392965 1.46433896476877 0.0390822968419963 1.01764914249319 0.0284018146600589 0.0701954334974448 0.0256401956165606 0.933366748910625 2.5614593280696 11.4745084844474 1.92890621328242 10.3507101866707 7.41652532688495 7.32411339706753 2.72220327439776 11.1604795098691 10.6908693494332 3.42289064750683e-09 0.184303474182759 2.66382228871064e-12 2.70666296946389e-12 4.05854131364252e-12 2.69694964007286e-12 0.000206883667149453 2.69562919643319e-12 2.72791534498879e-12 2.69956203186588e-12
14.8797317248728 3.05931253712809 3.51660904725171 4.28549212184397 1.28620759565613 0.908094282381213 0.023818397230081 0.486916083774143 1.32796593907434 0.998970868505312 0.0262649513459033 0.695223094845233 0.0188519495124347 0.0470777079727213 0.0172726633100857 0.638382124305146 1.76178747198097 10.0462263389726 1.12074706972487 9.39875266616762 2.13405124800397 4.61978488126764 1.17642203429245 8.0697828349755 11.0593224836211 6.29611441454947e-10 0.12421851966764 2.79326944976582e-12 2.69444788935255e-12 2.59390000756574e-12 2.71369600975276e-12 1.36645149321156e-05 2.76637501219651e-12 2.72148567541732e-12 2.7232818864014e-12
16.444646771097 2.51509874655636 2.89208189875702 2.96458701237307 0.863764476225299 0.609219644616901 0.0158098312064542 0.333134520832623 0.905512666204124 0.678756399162069 0.0176404317767788 0.473159304684381 0.0126182651393583 0.0315667842677025 0.0116270293992875 0.425592131601633 1.20623282900043 10.8644504577245 0.632350826875301 9.10931065848219 1.82253031547044 2.7612335557376 0.714700023919313 5.62205114174292 10.4570902807479 1.11245641752628e-10 0.0835237207024703 2.65951010587082e-12 2.69740488212068e-12 3.51471485660484e-12 2.74863518358858e-12 3.31957619807608e-06 2.70915948236106e-12 2.69885118773293e-12 2.70717525570608e-12
18.1741453694431 2.06580278050602 2.38072549429046 2.04534962702042 0.585162004049098 0.412500260897201 0.0106181535358271 0.225390171892104 0.61055105606063 0.45641111509754 0.0117531253431373 0.318696394874389 0.00862764703279414 0.021001304261782 0.00777464170433434 0.290492255589568 0.813902970724363 9.47338565975856 0.362137425695646 5.36230183987999 0.827640232025935 1.58381807784738 0.212396890861084 2.3438608521931 10.1396339146917 1.99628006938189e-11 0.0560494953882635 2.70173183309039e-12 2.70442295046044e-12 2.87948891495115e-12 2.76308334292149e-12 4.63433626880598e-07 2.7847762622947e-12 2.7319049815197e-12 2.70640686898876e-12
20.0855369231877 1.69535363906133 1.95325004670578 1.39253079660205 0.394182930740125 0.277787535395638 0.00710377972484995 0.153187907915431 0.413693748386712 0.308611281195859 0.00788776905566154 0.21581772035869 0.00560899399483501 0.0140822685872496 0.00521584366152868 0.195385128306937 0.552728221569615 10.1266722411845 0.204678787973137 3.5997961121215 0.481208439196221 0.907657120813358 0.13388198110066 1.14460155735142 7.36356540542342 3.61338564548634e-12 0.0376490183800744 2.7013983838428e-12 2.70788260278681e-12 2.73943531814556e-12 2.69821345071646e-12 5.32740623657758e-08 2.77789168887655e-12 2.75747464736793e-12 2.74552413735654e-12
22.1979512814416 1.39045524776181 1.60430727420577 0.947676500920743 0.267222749027345 0.18828194377159 0.0047898814055288 0.103881768041411 0.27978780613859 0.208375441613103 0.00529435623623422 0.145914884086778 0.00376187805944575 0.0094444307802695 0.00350517440029787 0.131827335569562 0.36918016953936 8.90092549285027 0.115140442224789 2.22278478488179 0.337640991594568 0.504870587942145 0.03789008773826 0.59592252917014 8.2645492699732 2.53230190590054e-12 0.025260103720143 2.68314908760719e-12 2.70642631781242e-12 2.70046871236132e-12 2.70012024574671e-12 8.28749705618855e-09 2.76990014110331e-12 2.73483657123017e-12 2.76912838905024e-12
24.5325301971094 1.13908057945358 1.31469468870876 0.640999218106731 0.179098178352335 0.126174987121823 0.00319599959503173 0.0699882551281639 0.188065346071984 0.139876813278127 0.00353668006007856 0.0980625667293758 0.002510734633336 0.00630477498779393 0.00234375240781493 0.0885831269806145 0.250002148194845 10.7789401040656 0.0633056636389962 1.31297487373179 0.218875632533536 0.285399725923391 0.0167738433614307 0.289339411859006 3.99764979720456 2.65906186961347e-12 0.0169430800837855 2.68530894136215e-12 2.70082584545368e-12 2.65663954914572e-12 2.70086832033093e-12 2.4258518083053e-09 2.71682857914304e-12 2.73117400083207e-12 2.73326287671596e-12
27.1126389206579 0.933308967315639 1.07743384243311 0.433102845947382 0.120840843803695 0.0851255811136134 0.00214874463666423 0.0470807608536632 0.126264578227717 0.0938100304419612 0.00236253275501756 0.065831773960951 0.00167674685083237 0.00420939106499525 0.00156691678599611 0.059546513596308 0.168136868953584 10.4082862603511 0.0351415051770211 0.778660530609774 0.402916712445785 0.159261007384744 0.00783746520183659 0.658648400243628 7.69773328615996 2.7216554417892e-12 0.0113613842833123 2.72310331741462e-12 2.70132738177948e-12 2.81024445753412e-12 2.73212792679913e-12 6.67537641787668e-10 2.6968083104115e-12 2.74238960311568e-12 2.70530279471739e-12
29.964100047397 0.764607753481532 0.882224833627361 0.292240125289398 0.0809134056895321 0.0569955138316572 0.00143453857103167 0.0317415352847141 0.0849897907643956 0.0630894398564716 0.00158377531921018 0.0443099258512695 0.00112405665982863 0.00282064890533179 0.0010511173358249 0.0398557630549221 0.112883989108165 8.11656567897865 0.0197453978665205 0.453276652801435 0.0862478071293915 0.0884457680103943 0.00359779905095846 0.0793777035002872 6.2208790708197 2.72645306845621e-12 0.00761288690438341 2.72138377737446e-12 2.72112254561068e-12 2.67753742797968e-12 2.69732059667993e-12 2.46345587382182e-10 2.76750702880208e-12 2.73322312777055e-12 2.74558077950252e-12
33.1154519586923 0.626289418069679 0.723183749171388 0.196948652862308 0.0545820731739406 0.0384459998003414 0.000965426165190426 0.0213784984074302 0.0571656736489303 0.0424050117493772 0.00106173713145095 0.0298031013836233 0.0007533311473217 0.00189026077584016 0.000705016429894948 0.0268772812813882 0.0759510062575824 5.38643669801706 0.0108537911989006 0.261341774515311 0.0247740064847242 0.0491860995460617 0.00169182709883286 0.0346501011630416 1.07658474649263 2.72013615153973e-12 0.00510498789361961 2.70701309267695e-12 2.69679961621623e-12 2.776296677236e-12 2.71853875572135e-12 1.02936298495957e-10 2.73536261630914e-12 2.72519851866265e-12 2.70801868196034e-12
36.598234443678 0.512971743362163 0.592375569349397 0.132620388200143 0.0366635751505706 0.0258238653879811 0.000647229316699261 0.0144361537051803 0.0385596255979607 0.0285867690507274 0.000714236970251796 0.0201028390732511 0.00050678873371287 0.00127123454560524 0.000474476467871465 0.0180492669918033 0.051356176948334 3.31948219257105 0.00609335490194867 0.150179394376757 0.0136412295350984 0.0275164461220153 0.000768319625572604 0.0151747931831335 0.284950254406321 2.76670714701078e-12 0.00342351153840681 2.72235791049436e-12 2.70809945073776e-12 2.71875328949426e-12 2.73836753076981e-12 2.24721818354462e-11 2.7849809726465e-12 2.74920791227333e-12 2.7045047781241e-12
40.4473043600674 0.42003801531638 0.484840063722854 0.0890228182906376 0.0245365244178947 0.0172817610438907 0.000432456772998451 0.00970322831392519 0.0258940314420687 0.0191878233114601 0.000478564185051534 0.0134997673199502 0.000339511407727092 0.000851576685433846 0.000318025782416475 0.0120529035196246 0.0344888061869835 1.98497290841722 0.00334084938222223 0.084636661736485 0.00765921778210324 0.0152203931796859 0.000438947441605988 0.00764108062858641 0.271534027391901 2.74058233521674e-12 0.00229437139386294 2.70436950390429e-12 2.72220053841313e-12 2.73073850070467e-12 2.73073008977627e-12 1.51825102997505e-11 2.72177595251873e-12 2.71910185057736e-12 2.74590331943489e-12
44.7011844933008 0.343847407750693 0.396926750271666 0.0598221714187079 0.0164917036727503 0.0116153301218782 0.000290290985485794 0.00649266393149295 0.0173131298711904 0.0128242360859416 0.000319386418600144 0.00902622329505826 0.000226576470543389 0.000568222068233021 0.000212307292569123 0.00808681680495952 0.0231223721521283 1.17382361007094 0.00183332192864604 0.0472111632778525 0.00430389994714226 0.00838994935839278 0.000166578279905015 0.00374792719503427 0.0639089473450953 2.76282950366906e-12 0.00153808308219127 2.73635349972871e-12 2.71676992631347e-12 2.74094034413834e-12 2.71723350119296e-12 5.31139907989016e-12 2.7707963972564e-12 2.72012386882913e-12 2.76359006155473e-12
49.4024491055302 0.281566170498131 0.325052453675523 0.0402713944472108 0.011050167827855 0.0077826551953714 0.00019430063011912 0.00436257857748934 0.0116259151483448 0.00860886002315853 0.000214151892934313 0.00606125005129843 0.00015191799248018 0.000380940947416912 0.000142387608516309 0.00543714676489078 0.0155360726969258 0.685680546591769 0.00101194042740678 0.02672094411098 0.00232482227634956 0.00463642101261488 7.5528895954534e-05 0.00222121953830145 0.0319662406812456 2.7177340909964e-12 0.00103135568987186 2.71489325261958e-12 2.71388998166729e-12 2.71217644544885e-12 2.69854471559643e-12 6.01357815251784e-12 2.71859881857149e-12 2.72849388358719e-12 2.74221672100491e-12
54.5981500331442 0.230595085500702 0.266321146707283 0.0270587663158637 0.00743436954180899 0.00523597348135694 0.000130609346725157 0.00293967802757771 0.0078300453677951 0.00579657069210067 0.000144056906269566 0.0040822911611804 0.000102195834142308 0.00025622202799499 9.58006525388127e-05 0.00365761701340505 0.010437822667786 0.394881394351866 0.000563829466938932 0.0151165639662272 0.00127746717705864 0.00256022254235464 3.41214903030816e-05 0.00321300552392418 0.030784047079506 2.70507127553222e-12 0.000691347714886474 2.72988273315321e-12 2.74219914983147e-12 2.69884242880879e-12 2.7030034427327e-12 2.99298325593968e-12 2.74590578195305e-12 2.74453999941725e-12 2.70814905583649e-12


==> benchmark/2L-stage_fix-t_small-x.txt <==
"effort" "211" "221" "431" "441" "442" "443" "451" "452" "453" "454" "461" "471" "6101" "6251" "0171"
1 11.8859180127807 11.6475831599946 11.1986456936297 11.2073872476185 11.4257345627763 3333.54395091101 11.2492007322888 11.8495634132337 11.8017987210441 34428.5024195487 11.2757456077915 11.5367053477793 11.3063780758674 11.2569693430749 5.5754528927558e+23
1.10517091807565 11.4005232838867 11.2210859950889 11.1986456936297 11.2073872476185 11.4257345627763 3333.54395091101 11.7022845690455 11.1527078483382 11.2171548571247 251.86185652408 11.2757456077915 11.5367053477793 11.5322799536421 11.2569693430749 5.5754528927558e+23
1.22140275816017 10.9003428096515 10.9358828435379 11.3287644827598 11.4271465671991 11.5508302508427 68.2402539375591 11.7022845690455 11.1527078483382 11.2171548571247 251.86185652408 11.2060996024354 11.5367053477793 11.5322799536421 11.2569693430749 1.33510440564616e+21
1.349858807576 10.2762918958185 10.9358828435379 11.3287644827598 11.4271465671991 11.5508302508427 68.2402539375591 11.7022845690455 11.1527078483382 11.2171548571247 251.86185652408 11.2060996024354 11.5367053477793 11.5322799536421 11.2569693430749 1.33510440564616e+21
1.49182469764127 9.58859789281769 9.85599316928901 11.3287644827598 11.4271465671991 11.5508302508427 68.2402539375591 11.7022845690455 11.1527078483382 11.2171548571247 251.86185652408 11.2060996024354 11.3851463741613 11.5322799536421 11.2569693430749 1.33510440564616e+21
1.64872127070013 8.20150323727825 8.50854214166518 11.1700090978563 11.6366324197252 11.2925323119983 3.99319579481993 10.7643152639924 11.7475687405263 11.4782810646388 23.2174361474917 11.2060996024354 11.3851463741613 11.5322799536421 11.2569693430749 82981785549311808
1.82211880039051 6.9570668853373 7.21160950378567 11.0282355801025 11.6366324197252 11.2925323119983 3.99319579481993 10.7643152639924 11.7475687405263 11.4782810646388 23.2174361474917 8.51050763559947 11.3851463741613 11.5322799536421 11.2569693430749 217500989164.914
2.01375270747048 5.9105254229892 6.16345513686 11.0282355801025 11.569538828665 10.0027790461217 3.35097578884184 9.01585847254232 10.1007251504727 9.52676826225331 2.00058459020839 8.51050763559947 11.3851463741613 11.0657407843342 11.2569693430749 217500989164.914
2.22554092849247 5.05106353966544 5.30532930158558 11.1902410108613 11.569538828665 10.0027790461217 3.35097578884184 9.01585847254232 10.1007251504727 9.52676826225331 2.00058459020839 8.51050763559947 10.303279027679 11.0657407843342 11.2569693430749 85967.1459944257
2.45960311115695 4.34928333747711 4.59884590780391 11.5245553962009 9.29650895168473 7.6820398756758 1.56498675490715 9.01585847254232 10.1007251504727 9.52676826225331 2.00058459020839 4.970252420845 10.303279027679 11.0657407843342 11.2569693430749 27.7875394308484
2.71828182845905 3.52706727442672 4.01559712389969 11.396347157445 9.29650895168473 7.6820398756758 1.56498675490715 8.13262578845981 7.74030790144884 6.83988739691804 0.898289460871094 4.970252420845 10.303279027679 11.0657407843342 8.84462775939561 1.36882790689331
3.00416602394643 2.90915218654819 3.12618039508164 10.8908724730573 8.08561946101456 5.65722272743125 1.16347739663225 5.22159774500491 5.3286055823964 4.63897702414098 0.539662073162266 2.99147783640578 6.80319949255752 8.68352875140524 8.84462775939561 0.215377599108489
3.32011692273655 2.43633138630332 2.78485759427241 9.9681547750377 5.76808279763603 3.96669399052077 0.439032878221279 5.22159774500491 5.3286055823964 4.63897702414098 0.539662073162266 2.99147783640578 6.80319949255752 8.68352875140524 8.84462775939561 0.0475744681960867
3.66929666761924 2.06794338531498 2.24743808635014 8.81685646226582 3.91426673683088 2.81912287057863 0.179781792135538 4.55642055000244 3.86348816452334 3.32432572704548 0.437954954592531 1.8897121508623 4.59459629426175 8.68352875140524 8.84462775939561 0.0122024415375193
4.05519996684467 1.69219956621558 1.84957302103837 7.6186800936575 2.8423398168447 2.05822029349849 0.101630505989755 2.24015373930993 2.62568943171407 2.18610456264414 0.196212450686513 1.8897121508623 4.59459629426175 4.52334534249422 8.84462775939561 0.00347476229812759
4.48168907033806 1.40934860446871 1.54760815893402 6.49094897765143 2.12408482781672 1.53228273011779 0.0736422422036049 2.24015373930993 2.62568943171407 2.18610456264414 0.196212450686513 1.35722697526575 2.84451758593425 4.52334534249422 8.84462775939561 0.00107906069114406
4.95303242439511 1.14479954124165 1.31339380039945 4.62222267571323 1.61065626009196 1.15730802889887 0.0515672374748559 0.890751884750413 1.81084393966483 1.46117143083001 0.0695418207703816 0.821610918792343 2.10407343264768 4.52334534249422 8.84462775939561 0.000129179957503502
5.4739473917272 0.947961798402676 1.04995631796708 3.29085301536478 1.23886097896203 0.888144731114563 0.036523957682721 0.506656835935934 1.30669981638778 1.03739692296443 0.0370164009944225 0.504333283258371 2.10407343264768 2.26174259902058 4.54580970485722 1.95684914903286e-05
6.04964746441295 0.771910828439483 0.858196415784401 2.37355645559628 0.763228697351575 0.545258225815535 0.0198879298758688 0.262074297968846 0.725941225139843 0.564990972690813 0.0177034150140782 0.347427923212134 1.24818412230138 1.07300365188665 4.54580970485722 3.5789971856813e-06
6.68589444227927 0.640587913593619 0.714391912393981 1.74169066091809 0.610055087766883 0.435368110338287 0.0155032857960211 0.198433939011159 0.554890230962382 0.428858395752866 0.0128910963218212 0.249859328540195 0.757474472729587 1.07300365188665 4.54580970485722 7.63763523840744e-07
7.38905609893065 0.525634732985588 0.603838917020552 1.30098288389781 0.402264281922353 0.286571103201866 0.00975109397954706 0.155651389335697 0.43075953664846 0.33103596884977 0.00983340364772158 0.183979166752151 0.521576648558967 0.559379932949976 4.54580970485722 1.8535399787905e-07
8.16616991256765 0.428410272965772 0.49223717401788 0.866716711393864 0.275178293156173 0.195819829710906 0.00648483759928225 0.096070685908777 0.269960462958489 0.205773738359084 0.00572150131409325 0.138314710639112 0.377488003246635 0.292596018291226 2.20617034757922 2.7041051996271e-08
9.02501349943412 0.348077428217408 0.391371747444365 0.597254697049813 0.194218597916166 0.138101323988357 0.00448363375011698 0.0631135030778031 0.177159088404205 0.134252798103116 0.00362388525225998 0.0824877695470494 0.278835945389588 0.162959360871047 2.20617034757922 4.79833435636691e-09
9.97418245481472 0.288372801531909 0.331416739659927 0.423834049616704 0.140798465392188 0.100059842647348 0.00320009059014249 0.0519904628433525 0.145643021502873 0.110116703077571 0.0029430278603948 0.0651555962923856 0.161523294488497 0.162959360871047 2.20617034757922 9.98837412215511e-10
11.0231763806416 0.234143314972703 0.26434242027471 0.30852667190406 0.0906731511823445 0.0643990740869511 0.00202566968617378 0.0305228234996574 0.0850361812314146 0.0639608901826505 0.0016723711822621 0.0421914920584302 0.125579235185276 0.0592322644389495 0.493010095023476 2.37421595829616e-10
12.1824939607035 0.193880523185824 0.222854572350166 0.20902169129827 0.0609289537960884 0.0432557648238383 0.00134449518042376 0.0221525467766889 0.0615310054534308 0.0461668252189387 0.00119477857263213 0.0284873611590446 0.0795596706176411 0.0376588918190454 0.493010095023476 4.15038951397963e-11
13.4637380350017 0.158378293087677 0.179393130575797 0.146380516223334 0.0424091978971846 0.0300988452118237 0.0009273073017937 0.0164527890735405 0.0455838440875474 0.0341351042137673 0.000876355154329246 0.0199111235037505 0.0527562199095073 0.024663876177266 0.294580259632981 8.55196875744535e-12
14.8797317248728 0.130039919817053 0.147504067789861 0.0975142208820196 0.0273710403415705 0.0194203252132723 0.000593162202964474 0.010925275905158 0.0301771288193596 0.0225476697551799 0.000573635686620102 0.0143271007887534 0.0363173432946073 0.0166300782624893 0.294580259632981 1.45469139035609e-12
16.444646771097 0.10606040380022 0.120463789452357 0.067369699054057 0.0184352059494319 0.0130775010778519 0.000396933159682924 0.00752962295950864 0.020748713685337 0.0154774426417844 0.000391140367295364 0.00915010062450254 0.0257958551438137 0.00803208362423133 0.172806872973246 4.00993699807759e-13
18.1741453694431 0.0871835317232338 0.100229086806357 0.0449858969644576 0.0128611307467812 0.00912201570820752 0.000275577854368414 0.00480694084128826 0.0132144612498609 0.00984146922985149 0.00024710476045346 0.00611170769610913 0.0188154056438133 0.00419729124504481 0.137826946809266 2.89821884174954e-13
20.0855369231877 0.0714877066888699 0.0813753395502738 0.0311504142185896 0.00854250744135608 0.00605811023148221 0.000182217333042229 0.00320877330264893 0.00880540386705646 0.00655022081934904 0.000163702273849988 0.00423500544863458 0.0122203667843135 0.00233406585538687 0.0593429885405889 2.84050485674545e-13
22.1979512814416 0.0586077740080065 0.0673803239600035 0.0210767043802347 0.00589211796049375 0.00417810456849016 0.000125262088255546 0.00222188864071772 0.00608901051838666 0.00452561598562687 0.000112712739680449 0.00302588950082993 0.00827435890772066 0.00136624686709255 0.0593429885405889 2.75961831260564e-13
24.5325301971094 0.0477334262935009 0.0548791602341076 0.0140604034887793 0.00393090874091653 0.00278716027676539 8.33181692692925e-05 0.00146436351645582 0.00400793601455796 0.00297647910169095 7.38933246279065e-05 0.00201104555397146 0.0051846618754023 0.000835025257386409 0.0159681653865074 2.79568742517468e-13
27.1126389206579 0.0390463263771595 0.0448921672856737 0.00931500969665725 0.00272143586586807 0.00192947122857096 5.7553788062125e-05 0.00100353185360535 0.00274403043081683 0.00203663290780877 5.04413038201689e-05 0.001271557260788 0.00377189479146445 0.000426819589243964 0.00510849248881445 2.79127725518958e-13
29.964100047397 0.0320992975176547 0.0369054354655382 0.00641080856037506 0.0018419057904959 0.00130581776591004 3.88769976793427e-05 0.000710370735571512 0.00194099704629457 0.00143996610983191 3.55995341786845e-05 0.000911943992543753 0.00255770241293887 0.000283412393881168 0.00325277186988811 2.76409431947258e-13
33.1154519586923 0.0262107116527514 0.0301354267361015 0.0042368807884637 0.00122963230485345 0.000871704609678819 2.59107778510609e-05 0.000458087170396693 0.00125070236591515 0.000927420465894785 2.28852366677189e-05 0.000580274803876494 0.00165039330811607 0.000134647865096154 0.00103877915061896 2.81478285441234e-13
36.598234443678 0.0215678142291278 0.024797482734042 0.00291044995477246 0.000815478577178676 0.000578081774722459 1.71601834818174e-05 0.000308437300576329 0.000841641695467184 0.000623879225745527 1.53739763633415e-05 0.000412476131337265 0.00111186908936733 8.1370052658445e-05 0.0009780693972041 2.82872511058473e-13
40.4473043600674 0.0176144700259305 0.0201526337863599 0.00194537077681379 0.000540196233828791 0.000382925408248835 1.13546909100449e-05 0.000215174742825088 0.000586902609643406 0.000434937573090881 1.0706977211091e-05 0.000267319412735248 0.000776068413355368 4.41150020288912e-05 0.000281440628496194 2.8144547508033e-13
44.7011844933008 0.014395700478706 0.0165515539421415 0.0012786992070708 0.000371851204532748 0.000263585416138204 7.80965256149993e-06 0.000141375292924033 0.000385451303288566 0.000285576598363536 7.02320575828895e-06 0.000180749173910281 0.000523966160408295 2.53056982661805e-05 0.00013614393658817 2.79918074059098e-13
49.4024491055302 0.0117919564332594 0.0135033237472102 0.000874556305146951 0.000247635752737357 0.000175531961363998 5.19699796875633e-06 9.66620974314363e-05 0.00026346290714033 0.000195160903823506 4.79611618128669e-06 0.000120566139762902 0.00034621330636956 1.34831579579789e-05 6.42407730322838e-05 2.77797710430157e-13
54.5981500331442 0.00969207947912409 0.0111436095143414 0.000591478882982007 0.000166274265669958 0.000117858375104841 3.48742953120579e-06 6.34799917082692e-05 0.000172973542533234 0.000128109358444527 3.14624132946501e-06 8.3470692387431e-05 0.000237827282611451 7.62540889324465e-06 3.48623171148305e-05 2.79935761342315e-13
60.340287597362 0.00792015030526353 0.0091063313765924 0.000390171303334787 0.000112710809042087 7.98904784102928e-05 2.36286348940446e-06 4.33880510372915e-05 0.000118201674493876 8.75329185807654e-05 2.14867763847986e-06 5.50256109782423e-05 0.000153749001679392 4.103907927826e-06 1.56300075748887e-05 2.76773370594419e-13
66.6863310409252 0.00649470891186091 0.00744508085164227 0.000262893126723456 7.53613176668937e-05 5.34161876304673e-05 1.57923049138741e-06 2.88642220601106e-05 7.86202932166783e-05 5.82150795842234e-05 1.4283992296494e-06 3.63998637533424e-05 0.000103749689000651 2.34032509110945e-06 9.69591492889946e-06 2.82274935435907e-13
73.6997936995958 0.00531960917663319 0.00609977308233003 0.0001776371743543 5.00546508550987e-05 3.54784517144679e-05 1.04856530129967e-06 1.94064088537997e-05 5.28514906155263e-05 3.91309783313248e-05 9.59813905224832e-07 2.50289009141679e-05 6.98230719949564e-05 1.29066536787737e-06 5.06573795213318e-06 2.80258488384323e-13
81.4508686649681 0.00435013005983715 0.00498941276578453 0.000118913217354149 3.38611830178961e-05 2.40004333516807e-05 7.09151524804991e-07 1.3195072137914e-05 3.59313611053951e-05 2.66015713349337e-05 6.52312350566248e-07 1.67489054243988e-05 4.70546046008288e-05 6.97790800036616e-07 2.82516097754341e-06 2.75580387205181e-13
90.0171313005218 0.00355934532480619 0.00408337633489803 7.93287537672437e-05 2.24836837903663e-05 1.59360846033199e-05 4.70767477971423e-07 8.68158323242562e-06 2.36383015194746e-05 1.74994099223303e-05 4.29009464466976e-07 1.10230559247802e-05 3.1848339383851e-05 3.73846790966558e-07 1.40597779084719e-06 2.74940058966518e-13
99.4843156419338 0.00291860529512076 0.00334900671759109 5.36161523624218e-05 1.52603547856965e-05 1.08162476202232e-05 3.19468220947203e-07 5.94309814129993e-06 1.61806952582316e-05 1.19780103903056e-05 2.93596407223809e-07 7.54792659092954e-06 2.109540537648e-05 2.12417216532909e-07 8.75232850471328e-07 2.79487644569751e-13
109.947172452124 0.002388018376314 0.00274568772840544 3.59178818046323e-05 1.02584665337579e-05 7.27097433836644e-06 2.14724669281666e-07 3.97953203404515e-06 1.08339662195407e-05 8.01969574776301e-06 1.96542405656125e-07 5.00073153633508e-06 1.41570234051933e-05 1.19961178404858e-07 4.90944984365913e-07 2.79991240931163e-13
121.510417518735 0.00195414649084576 0.00224683337074295 2.3986976888306e-05 6.87007096686187e-06 4.86933754817197e-06 1.43782982185971e-07 2.63054375446808e-06 7.16105059861386e-06 5.30069442945149e-06 1.29889673313115e-07 3.37563635762205e-06 9.6262592211112e-06 6.44795987725471e-08 2.55912577012324e-07 2.77555844656285e-13
134.289779684936 0.00160203957951619 0.00183924974826841 1.61827079495203e-05 4.60397585764423e-06 3.2631757635411e-06 9.63466401468583e-08 1.78097972810248e-06 4.84809909794286e-06 3.58852876096845e-06 8.79253073821743e-08 2.27707070286427e-06 6.49374437010456e-06 3.5133848969783e-08 1.42267505820917e-07 2.79310720417975e-13
148.413159102577 0.00131030738184906 0.00150453616530571 1.08595534566249e-05 3.06441187275821e-06 2.1719686015867e-06 6.41230554458177e-08 1.19865737041886e-06 3.26281144514728e-06 2.41505861476647e-06 5.91681540542304e-08 1.51560569352483e-06 4.28766587206811e-06 1.94414113647296e-08 7.53326384129248e-08 2.76641765050669e-13
164.021907299902 0.00107302442166161 0.00123223847385036 7.28350583537824e-06 2.05671743134738e-06 1.45774047953276e-06 4.30342208295641e-08 7.96126091976717e-07 2.16703332575742e-06 1.60395979123421e-06 3.92936436277697e-08 1.01720903535951e-06 2.89399820197277e-06 1.05448605492302e-08 4.2410125754816e-08 2.7883593370566e-13
181.272241875151 0.000879086702717867 0.00100964145646349 4.86760521622488e-06 1.38145687375656e-06 9.79134263676198e-07 2.89037545955004e-08 5.372470180636e-07 1.46233669229205e-06 1.08235348835726e-06 2.65139855635515e-08 6.80233569196622e-07 1.96153177368605e-06 5.85590540133715e-09 2.31097919426477e-08 2.85476614720588e-13
200.336809974792 0.000719502550190668 0.000827269198364624 3.27543425096684e-06 9.31590673405653e-07 6.60282077950495e-07 1.94902354948958e-08 3.60788052532036e-07 9.82012232560502e-07 7.2683116059789e-07 1.78040006381243e-08 4.60739568324541e-07 1.30103257521184e-06 3.22783540855756e-09 1.23590964361441e-08 2.86580883648121e-13
221.406416204187 0.000588953058361762 0.000676555190734087 2.18689847711828e-06 6.23088552759692e-07 4.41625047796831e-07 1.30353003475139e-08 2.42235951544187e-07 6.5932008181883e-07 4.87987572766878e-07 1.19530304220985e-08 3.05946511225247e-07 8.74169404014514e-07 1.77837682404623e-09 7.01355583582573e-09 2.8469491917323e-13
244.69193226422 0.000482570206796849 0.000554396248988253 1.47119804940824e-06 4.184017736685e-07 2.96549412694959e-07 8.75304694548052e-09 1.61841131036655e-07 4.40494841441514e-07 3.26024191892465e-07 7.98562560684021e-09 2.06928528273834e-07 5.8826671715486e-07 9.84436377802136e-10 3.93006006560104e-09 2.85315438201175e-13
270.426407426153 0.000394906383756545 0.000453719900951206 9.85432038261649e-07 2.7941720124543e-07 1.98041596573909e-07 5.84512273305613e-09 1.08918114725966e-07 2.96447149366733e-07 2.19408536501563e-07 5.37385565185253e-09 1.38599645665391e-07 3.93562825549949e-07 5.37520003388655e-10 2.07361286826505e-09 2.80026396081486e-13
298.86740096706 0.000323427590944515 0.000371621886385161 6.60221109407799e-07 1.87503071540219e-07 1.32895856934987e-07 3.92243634654224e-09 7.29621499621716e-08 1.98582469470965e-07 1.46975467207553e-07 3.59985027814684e-09 9.24851747647829e-08 2.65555705563887e-07 2.9802275369402e-10 1.16371086752999e-09 2.87996688049159e-13
330.299559909649 0.000264857280098385 0.000304343328002751 4.43950710223005e-07 1.26095706567812e-07 8.93723449182925e-08 2.63781154172976e-09 4.88773124058959e-08 1.33029340189496e-07 9.84576505213351e-08 2.41165058547724e-09 6.22117986802072e-08 1.77871700020501e-07 1.6192737748005e-10 6.27410390696714e-10 2.8529853826071e-13
365.037467865329 0.000216773172093955 0.000249105026618301 2.97394750888571e-07 8.44777034294578e-08 5.98748961437348e-08 1.76724688018585e-09 3.26777574870982e-08 8.89385520744633e-08 6.58249559445718e-08 1.61233847813395e-09 4.16882820040652e-08 1.1890474797978e-07 8.86460585690442e-11 3.43899353769146e-10 2.88204734259353e-13
403.428793492735 0.000177477062575501 0.000203958518909994 1.9934981419391e-07 5.66323267334861e-08 4.01390429485417e-08 1.18479242952353e-09 2.20006053334037e-08 5.98784436584617e-08 4.4316948508393e-08 1.08562462738126e-09 2.7952866040529e-08 7.96495106174156e-08 4.92084816098259e-11 1.92185063565358e-10 2.91680394649219e-13


==> benchmark/3-stage_fix-t.txt <==
"effort" "211" "221" "431" "441" "442" "443" "451" "452" "453" "454" "455" "456" "457" "458" "461" "471" "691" "6101" "6151" "6251" "671" "8171" "8501" "81251" "0171" "041" "0521" "0522" "0881" "0882" "03041" "03042" "01521" "01522"
1 11.164844584313 11.0850504136663 11.5612954632009 11.468035312139 10.9905984708334 7.61519507223396e+147 10.8842441865741 11.068856727766 11.7544327342951 8.41525466437080e+121 11.0546821636123 9.69643969028044e+129 7.19225214580333e+115 1.00090805741033e+125 11.4107618208892 11.4809279823326 11.3769877727497 11.3255654380073 11.483267981646 11.1168913862843 11.456488490193 11.1617874470818 11.4849213234381 11.3496903799959 NA NA NA NA NA NA NA NA NA NA
1.10517091807565 10.8517344958806 11.3623684995539 11.3137630959281 11.0751278032561 11.1984535480695 2.55384331744442e+140 10.9702896252672 11.1297988060997 11.4417040815772 1.61760319876744e+123 11.195250531465 4.13366295547036e+129 4.59681350621384e+116 4.1592831027334e+121 11.0079033063685 11.0322870257254 11.3740777522758 11.0710884538815 11.1643854447591 11.2932096141494 11.559865693258 11.3520277270485 11.4391586914605 11.3496903799959 NA NA NA NA NA NA NA NA NA NA
1.22140275816017 11.129481040869 10.6393390385978 11.2400634590098 11.2859768868133 11.6650610237776 1.8799808909782e+134 11.0467530319949 10.7918120934936 11.0751405869658 2.33809618959703e+120 11.0623828684901 2.27237865897526e+129 1.45188519393252e+116 2.96226771236452e+122 11.4039078073339 10.984931236063 11.0217566590018 11.209225378395 11.096223194085 11.2932096141494 11.6594578946431 11.2060920874028 11.4391586914605 11.3496903799959 NA NA NA NA NA NA NA NA NA NA
1.349858807576 10.4224355158048 10.706222229932 11.4646310799611 10.4772723803118 11.5798963260067 3.30652370016228e+127 11.4610097575903 10.7139198901852 11.172379539529 1.84897654722138e+118 10.8820644268226 4.63470566377396e+126 2.52536684675408e+113 3.30513901245396e+118 11.2392009888417 11.7118612549861 11.0920564779238 11.6263134517196 11.096223194085 11.3745463791564 11.1591375542255 11.2060920874028 11.4391586914605 11.338101442485 NA Inf NA NA NA NA NA NA NA NA
1.49182469764127 11.3742769117311 11.0652758102732 10.7323936387351 10.781458006084 11.5802305124251 1.21009451121735e+113 11.3049265211193 11.1492884647882 11.7444288760122 9.27437969208032e+112 10.3314939380003 2.94000368798745e+119 2.54659131323844e+108 5.65414667574087e+113 11.2993468271452 11.0296256213432 11.2129444187397 11.066462377916 11.2943039017694 11.3745463791564 11.0893593508448 11.3081022989929 11.4391586914605 11.338101442485 NA Inf NA NA NA NA NA NA NA NA
1.64872127070013 11.2668039312256 10.7314095514521 10.6266456441889 11.2027097242692 10.6112751603968 9.22188638649813e+112 11.3925879534762 10.7646737948373 11.438718712403 3.47576648703166e+112 11.081118466355 1.37774685607522e+118 1.78882377003833e+102 9.36538319361511e+109 11.1355582879997 11.1331469989015 11.1673189769886 11.2912128808472 11.4270137132467 11.2165568457005 11.3442368243011 11.252942245488 11.0833924719527 11.338101442485 NA Inf NA NA NA NA NA NA NA NA
1.82211880039051 11.0379599870158 10.9801093739916 11.2209926282726 10.4271127532899 10.4746920822671 2.52922814897493e+109 10.9366155632008 10.9527013399763 11.2777254186606 2.23935523961328e+112 11.0223495022841 7.47428012094345e+116 9.99314899226410e+100 4.82925518999631e+109 11.4923118862746 11.1091663594871 11.500991520843 10.9343734150039 11.249815932658 10.9148125238765 11.1368313122876 11.2259360510048 11.0833924719527 11.338101442485 NA Inf NA NA NA NA NA NA NA NA
2.01375270747048 10.9459408404539 10.5651281353549 11.1970580696387 10.8776870227928 10.6699858438663 8.92639765768070e+101 10.7948637129549 10.7501725035555 10.7131739717681 3.34793285385075e+108 10.6148040664291 1.08501312770972e+113 1.24585237577735e+103 2.6750748223498e+106 10.4223023471728 10.8844440619065 11.2354538423869 10.7748365371018 11.5772235331696 11.4593841504416 10.7962486125864 11.3805672879632 10.7320641858269 11.338101442485 NA Inf NA NA NA NA NA NA NA Inf
2.22554092849247 10.8894310038185 11.1689110685943 11.0571591944057 11.1301695775335 10.5029247520996 5.48606597194608e+90 10.8898007000405 11.2084037563549 10.2790314436197 1.16133225115784e+101 10.7560656384761 7.54141048790701e+105 3.94512447093355e+103 4.68133790889233e+99 11.3551322614715 10.6746982529552 11.1482677260017 11.1753782256619 11.2250363489947 11.4593841504416 10.7962900855374 11.5020065428672 10.7320641858269 11.338101442485 NA 5.57076559429263e+73 NA NA NA NA NA NA NA Inf
2.45960311115695 11.0814674240146 10.8355767439142 10.9047459515501 11.2205516946414 10.2500305657757 1.41580750222645e+68 11.0594728983054 11.1379533002738 10.8825882094528 1.28719302575984e+89 10.9176324402459 4.46733246467656e+92 4.31879221134744e+101 1.03155786718e+88 11.2114250786104 11.4627138214763 11.3969766198219 11.1795459693844 11.7953752035606 11.4826615693287 10.9687588026237 11.3920448852994 10.7320641858269 11.338101442485 NA 6.24975913730274 NA NA NA NA NA NA Inf 0.00149143279806821
2.71828182845905 11.0635888988837 11.712416770493 11.0738989185005 11.1783547149856 10.3859232915564 4.86824296529712e+41 11.0618519747127 10.2156590582266 11.0709481818331 6.5234880805503e+79 11.6441912429768 1.03577375069756e+81 1.70227778898634e+96 2.08180428361444e+78 11.4444128126624 10.7672047076822 11.5649328250099 11.3081063490949 10.9627181673496 11.1054697344044 11.3240023609875 11.2053239521899 11.2599960163178 11.3681893564188 NA 6.00506619852365 NA NA NA NA NA NA Inf 9.1182041981054e-12
3.00416602394643 10.0830864568564 11.0654417960065 10.4970490230931 11.2419853448527 10.6526605586401 1.2259279607715e+45 11.0312305960045 11.1152095314694 11.2738519713007 1.95529260459695e+68 10.4432955903182 1.11115034134940e+71 2.34494150781405e+86 6.2199719180386e+67 10.5867129925425 10.776441160619 11.2480385900824 11.4498880051435 11.3789388457002 11.0316879928681 10.8307648120964 11.6786140185405 11.2347426529538 11.3681893564188 Inf 5.61651654045585 NA NA Inf Inf NA NA 0.001491442813798 1.85945312267882e-11
3.32011692273655 11.5683633577099 9.80911904871268 10.417017852896 10.349400595659 11.2616854215851 2.8132313141666e+52 10.69313144913 10.7005377615506 10.9103848592298 8.55802119116011e+49 10.3319691373393 6.68257015855874e+57 1.67714922612810e+77 2.96275824267461e+52 10.8422784983392 11.0596607089171 11.5327225377587 10.6562420379562 11.6306068752319 11.6886542724189 11.1321978076449 11.1139746649161 11.2347426529538 11.3681893564188 Inf 5.21098929839428 Inf Inf Inf Inf NA Inf 3.5723217658775e-12 1.07379981115696e-11
3.66929666761924 11.125373556671 11.6221207689094 11.3418458726827 10.4125239303687 10.9660627290806 6.90808666315978e+50 10.9135074787128 10.7947947252806 11.2495818647252 15.6040617446264 10.953428837566 1.61620060953074e+30 7.01729529042486e+67 25724487510.4869 11.7387714157007 11.2662349598865 11.0787843822995 10.899895444284 11.0857327913297 11.3687138212132 11.3613321553886 11.7304586862143 11.0979521155092 11.3681893564188 Inf 4.86062650743748 Inf Inf 2.44551177525721e+145 2.44567716132681e+145 NA Inf 3.5593943275036e-12 5.10105421134737e-12
4.05519996684467 11.0863200935349 10.6215102688106 10.769598368757 11.5127360617424 11.1815266884259 1.19104051582779e+34 11.6532297439077 10.6533531687298 10.8227818963584 3.81555116820571e+23 10.8222175428075 7.34740181504206e+26 1.20671828028041e+53 53644278379711.1 10.7152962440869 10.8879813028267 11.3090096064941 10.895995783658 11.0163978762502 11.2723830490672 11.1778100409126 11.1284469950071 11.163864767133 11.1940205965022 1.13515995268915e+90 4.53603234078963 3.8485153525766e+74 3.84851553210836e+74 9.82548627308944e+38 9.56900617251053e+38 NA 4.14112326100747e+109 3.58032935303182e-12 3.6177647369088e-12
4.48168907033806 11.0333764753917 10.789161156641 10.7628497026395 10.3199422859779 11.0273807759843 9.94383738084244 10.7650721119896 10.6269545200948 10.2569558789266 9.9046255441148e+32 10.8638642728466 3.18678917445292e+35 66711399198280925184 3.72395160638196e+31 10.7415185152835 10.9562649063764 10.9361591802307 11.1226978277212 10.6863798813088 11.3957942221287 11.1989768382993 11.502530770111 11.163864767133 11.1940205965022 8.79644066721558e+31 4.12167954217747 1.05945921694866 1.05945919940948 0.230994237457022 0.193944272767727 NA 0.18280722241556 3.55500878976419e-12 3.57571966472174e-12
4.95303242439511 11.489908573322 11.0959497384467 10.4199381783205 10.6339918676475 11.1594754272766 8.87176208173815 10.9839307933854 10.8351065641905 11.3158219116257 1.51077071072207e+21 10.0052406380885 7.85021656821779e+21 53560.5415926533 12812568167297514 10.1333211662196 10.3102691526419 11.2196955662796 10.4687515078317 10.6644967310851 10.8042828731417 11.126861402625 11.5024971540171 11.2965550785433 11.1940205965022 337749919.745623 3.58632780208362 0.0611197448445062 0.061119730761295 0.00067404594665447 1.47451555299418e-05 NA 3.56599363070353e-09 3.5666186123707e-12 3.62026604657644e-12
5.4739473917272 11.9819298824844 11.8655588673282 10.9429262488956 10.4518052079305 10.8647909651532 8.47941271941704 10.5058001772027 11.2023774105731 10.4820795055357 10.2977873736184 11.0642345318211 9.38427162092699 2.42005935402403e+27 10.127015179601 11.1038693203276 10.7781000748776 11.5524468744575 11.5651875821434 10.783851310817 11.1157942529099 11.2473416610998 10.987008832692 11.1326240074956 11.3540078714031 35.8835913367531 3.07224133658378 0.000230815763375856 0.000230812123163996 0.000126176046334582 2.75853234759646e-09 Inf 4.65060355857403e-10 3.56095029728796e-12 3.57814741290948e-12
6.04964746441295 11.7637504868986 11.9752799038947 9.80557236328223 10.8913759460764 10.6718094390218 175554679140.877 10.4173754847973 11.1026690022613 11.124991175175 9.69074615310634 11.4427456776455 7.35156118706671 4.50661018159133e+22 9.96738966450651 11.619124134468 11.8062990189957 11.3836300763162 10.5809713585895 10.6402226236944 10.2997961191595 11.0288741192428 10.8080218356475 11.207483454419 11.3540078714031 0.916315338313133 2.73164029026829 1.52867226800571e-06 1.52829076563395e-06 7.46070652090361e-06 3.75952331531494e-12 Inf 6.25696391021718e-11 3.56331885918839e-12 3.57303002482699e-12
6.68589444227927 11.215313174509 11.5979328178525 10.7297060665188 11.6700919347116 10.8812171778645 5.34463309266117 10.3747512440681 11.1017872920704 10.6882433566214 6.45008593126096 10.9127854180364 6.39535014595185 19293.8466823087 8.21133563190876 10.7559080522157 11.0646620812505 11.2125589579798 10.9106212174786 10.6077208956548 10.0528734838941 10.844362476711 10.895675558165 10.4073107354034 11.2610827035037 0.142732206230018 2.46903548321257 8.36735136869452e-09 8.44661305816911e-09 1.30268084420317e-06 3.5746893954791e-12 Inf 5.39410674770249e-12 3.55959141787154e-12 3.57333219499053e-12
7.38905609893065 11.4878726545631 11.1866866793879 10.0498214983013 10.4329361744821 10.6599451676567 5.52792637993997 10.4270122144755 10.7849564320561 11.0488163758411 6.54626119931584 11.3658605359141 3.77275414062326 180377500.700197 4.0491033697742 9.69575721908683 11.2814045142251 10.7699553695276 11.7132828423692 10.796205025654 11.1979837600067 11.2878287943196 11.181276509582 10.8349975938837 11.2610827035037 0.0250486249945659 2.14800190338892 1.71902890856264e-10 4.30534005870718e-11 1.42818242478933e-07 3.59811597786587e-12 Inf 3.97171646967592e-12 3.55772790856159e-12 3.56895576724006e-12
8.16616991256765 11.5317451398256 11.5018872877405 10.0189450521239 10.4130369057914 10.3592067434298 3.68236097820087 8.02301349490142 10.8689350086985 10.611068987975 5.62513589456379 10.7575931658733 2.65657008178378 7.00579011782298 3.28785480917222 10.1733338026011 11.1595023552262 11.4388852767758 11.3030340410406 11.1074978587833 10.4968833484247 10.9143615189393 10.4957541448136 10.6043553038253 11.1905924323071 0.00460545805177096 1.83080441165825 2.05729777313663e-11 3.57073818498558e-12 1.16017941930046e-08 3.5833195352537e-12 Inf 3.57463904133346e-12 3.57778032744284e-12 3.56712031130476e-12
9.02501349943412 11.0713902068814 11.4246972756738 11.7761391003276 10.725412994735 10.919208044141 3.27335854151836 8.07314089047389 10.9003922161025 9.83004458911081 3.2821481263994 10.8155385865162 2.4451456723573 5.34052074206988 2.10354103286218 8.05166838862772 10.0607668769632 11.2928659358873 11.0291870180534 10.5797737113636 10.120646137921 11.0918296395481 11.2093154936833 11.5297263455979 11.0470479919942 0.000880116358157211 1.5851677322907 1.02372320624008e-11 3.55345056006641e-12 3.68255220548305e-09 3.56869085677246e-12 2.78000542691650e+142 3.56408617626175e-12 3.55795763139865e-12 3.56576789905527e-12
9.97418245481472 10.3156146990502 10.8915979452864 11.3909821736918 10.0964486760472 9.16695594770173 1.34256077492777 7.50200710740465 9.95197272044376 7.86752638989338 1.98121784495128 10.5178846083922 1.20946066078591 3.32260287160835 1.52796563620665 6.28004858340224 10.1801799106502 11.3808656554408 10.1168937921111 11.1825825803979 11.4802613801397 10.1854246793288 10.9292410809044 11.7680872347605 11.0470479919942 0.000158528352974656 1.33748864434777 1.20553577898197e-11 3.55496217813575e-12 1.34808899459536e-09 3.56023980410965e-12 1.39354962609599e+108 3.59997775444703e-12 3.56750539282238e-12 3.60873865537043e-12
11.0231763806416 9.36686259092487 10.0772502070888 10.2571814725718 8.18054547879314 7.53686479044691 0.877516730789882 6.98759290299963 8.29092010608188 6.42786787817803 1.27305861202653 9.69238033283934 0.957297995032011 2.03516427138035 1.77863354146759 5.0029989436006 10.1298979622663 11.0654647565384 9.68482800671492 10.5810049020446 10.8113629805329 10.5182285815528 11.0358840150383 11.1044670272572 10.6872491912424 2.90648145351951e-05 1.06109585706926 6.2873061706787e-12 3.55543407706575e-12 4.23799051822296e-10 3.56157467975871e-12 8.1525263925073e+81 3.57106613853953e-12 3.55638996993819e-12 3.56468482410775e-12
12.1824939607035 8.29803270461714 9.09009301703233 11.1477494898711 6.64902150231973 6.5242215289894 0.622659055013803 5.78847417563836 6.89005866590165 5.4982023827655 0.773780904514885 7.67541213027948 0.418708293865563 2.51643081473317 0.420121168540732 3.61034644445349 9.00203376468172 11.3954240911475 9.15859922815653 10.8347690624304 9.61035915789726 11.0823363533049 11.1790256559451 10.8755801842795 10.7207909080378 5.25514897896838e-06 0.795168290767052 4.26307426944478e-12 3.55708684400494e-12 5.51443063667499e-11 3.57391244236332e-12 6.17479790645998e+36 3.55604801079995e-12 3.5570851703855e-12 3.56136066401878e-12
13.4637380350017 7.19639742126609 8.00361526646034 11.7592014996235 5.39098062185526 5.22145064775063 0.392606383158468 3.87477685321586 5.74644592301369 4.01173521219994 0.505551489440435 6.48062581406721 0.478018262114074 1.24545103100426 0.261358284328223 2.54891775201761 7.0105825554174 11.0884078663756 7.26690185877435 10.9553379540155 9.70083900541028 11.0643618569423 10.2924922470241 11.3851398247995 10.3694139508266 9.91351072190986e-07 0.572018020180823 3.69316491277515e-12 3.55810617608019e-12 3.46857346134847e-11 3.56914034846671e-12 5.32563633434931 3.57471510717724e-12 3.55917344018432e-12 3.56459185608597e-12
14.8797317248728 6.13944134218882 6.91483471079562 11.27456021247 4.04965174883927 3.88105647160381 0.258898547665397 2.62481269988347 4.43269365731322 2.85348936072642 0.33657977548468 5.08725478447102 0.73984743658028 0.765091941581611 0.226759579047098 1.88140822495236 5.4409679528413 11.3882095452145 5.80403947867966 10.0339214302444 9.94137639539946 10.5751066204864 10.1338182703308 9.9376156314893 10.7760083478141 1.82738949742636e-07 0.400221788355457 3.54269930990344e-12 3.58731598997424e-12 1.4460297705625e-11 3.55658321864794e-12 0.531641893716581 3.57080973377428e-12 3.55704244752154e-12 3.55221053612293e-12
16.444646771097 5.16610352931359 5.86158545547355 10.696366114036 2.84800636285228 2.72438438297349 0.169175565739647 2.08421802411557 3.21551842635112 1.97855625732593 0.219573497735572 3.82889244354104 0.150494429192636 0.488988613331208 0.126796549188247 1.23427616403159 5.85146672238526 11.372407048768 4.65852018414361 10.3332454172707 9.27711466596805 9.52376128795711 11.1199704497768 10.5042901706025 10.2438692539503 3.25684232385365e-08 0.275295818631898 3.59847585400217e-12 3.56906804670243e-12 8.63356199810563e-12 3.56192993187232e-12 0.0418832225822369 3.55861276617914e-12 3.5633060378161e-12 3.55885338807393e-12
18.1741453694431 4.3107623744472 4.92461711352532 9.61525903447711 1.9654870222999 1.88528816722985 0.516363590015243 1.60858034709223 2.23580087037461 1.34277044220555 0.144315180812596 2.77942648643195 0.100611908312253 0.315085518229796 0.0861651513589944 0.840237290773451 3.70879857555384 10.462120802946 3.1444185211047 9.46173888861318 7.78916716465955 10.8507404666781 7.32039874100664 7.37770169755106 11.1449508779201 6.08000336510443e-09 0.187303826653793 3.56740612668867e-12 3.56029212475324e-12 1.01756285201354e-11 3.56829861983721e-12 0.000716793152707064 3.60290783502473e-12 3.5601517886766e-12 3.56066122006209e-12
20.0855369231877 3.57552509889553 4.09690193974251 8.37251668827342 1.33288397524592 1.2838573614444 0.0763950490205559 1.2068268140093 1.53655168695365 0.911382657145085 0.0958416047457416 1.98760244598698 0.0657007915341603 0.20662019741826 0.0583726970420849 0.564368645406788 2.48555281507803 9.34471775141212 1.92113260491846 9.60368657222869 7.3709077111411 10.4534240433823 5.9965490118092 6.67798154860802 10.759935739078 1.10408871916849e-09 0.126862666279933 3.56548928473322e-12 3.55694692997944e-12 4.33975980315897e-12 3.56815093260447e-12 0.000126918151159899 3.57475520731497e-12 3.56538590531198e-12 3.60217333169878e-12
22.1979512814416 2.95336910016777 3.39598587573975 6.86472427636392 0.904959613862143 0.875295417777913 0.0506526297714319 0.882559264778935 1.04609398291035 0.616278577463358 0.0639194311697277 1.4006968587113 0.0625272765109912 0.136287605059309 0.040712629919616 0.380432599768557 1.64682312422521 10.5434508582997 1.11630064095399 11.4664824718485 6.50191578947897 8.99894511542489 5.10230524925124 5.75535732856261 9.71693884206486 2.04115191450681e-10 0.0855470083133104 3.5704114668661e-12 3.55854423277219e-12 3.58518141378594e-12 3.56479003200694e-12 5.76677365445694e-06 3.57097427258188e-12 3.55849683779441e-12 3.58637348547955e-12
24.5325301971094 2.43088377241775 2.79997668396981 5.27992013012008 0.606256235919418 0.588609859096471 0.0335332577309431 0.630697989690379 0.705352544815096 0.413904041740815 0.0423434882762602 0.972497787508181 0.0325603795813977 0.0898179363762448 0.0266485565871628 0.255472101692126 1.1073616360624 12.1164286026769 0.648977792171562 10.4072583186843 5.62712272926193 6.64889708881701 5.0263962606535 3.71970374393007 10.3596920060499 3.75292788613884e-11 0.0575561912522369 3.58277452406649e-12 3.56462504821476e-12 3.6674489391177e-12 3.61039148108163e-12 7.95455377099217e-07 3.55651747387552e-12 3.55403310606051e-12 3.55390668757127e-12
27.1126389206579 1.997929962124 2.30381932541189 3.88385649380332 0.408620247367738 0.397973616492251 0.0224101418281855 0.444212042794309 0.474269182562794 0.277627371071719 0.0281178461021866 0.6698533007102 0.0199642382000431 0.0593705427439883 0.0177550024106716 0.171657386003264 0.740239684705295 9.79910319813674 0.365028909796495 9.62347279491639 5.15963086258673 5.73599506711659 3.91305620176967 2.27932715767869 10.0631951384391 7.74669707664305e-12 0.0386670901345007 3.55368526539144e-12 3.56224673980829e-12 3.60194133998345e-12 3.55822283286936e-12 1.65283643853139e-07 3.5744094052286e-12 3.60872539572226e-12 3.56251540886111e-12
29.964100047397 1.6401082111825 1.89129232587335 2.77471298426507 0.273291190223439 0.266872366241139 0.0148938756074813 0.310434006752022 0.31947444627109 0.186713115482284 0.0187650279861537 0.460149042304426 0.0132452876889918 0.0394740577608966 0.0119214669923098 0.114862512740406 0.494621583445625 10.1406609524533 0.208083784923757 8.18299228315783 3.00115315318363 4.28864696936465 2.06845418903686 1.35204605622752 10.5722285829514 3.79940208701527e-12 0.0259391630440939 3.55575204077628e-12 3.555745618649e-12 3.57264469973678e-12 3.57397701818342e-12 1.00190364706671e-08 3.56990335644723e-12 3.54841507761779e-12 3.55706139142815e-12
33.1154519586923 1.34517539795863 1.55289166690361 1.94585993306624 0.184168361305035 0.180221870731726 0.0099890512070064 0.21514470650691 0.214975870071411 0.125495721483345 0.0125343195140209 0.314640854907368 0.00873446819743402 0.0262899470704777 0.00799529186933419 0.0774467392280875 0.331623705836574 11.1152338203536 0.115872626724766 6.86656466536092 1.24242655581509 2.72296859424149 0.947778353606897 0.520224246639521 9.52475318110742 3.56089206498572e-12 0.0174062634358436 3.55966647306086e-12 3.59031163963058e-12 3.54416371514329e-12 3.55608047626779e-12 3.69524985337042e-09 3.5576570037049e-12 3.54786326676507e-12 3.55666600510663e-12
36.598234443678 1.10271446930042 1.2733304976751 1.3486871348376 0.123602772981618 0.121163465244763 0.00667781668745917 0.14861774171549 0.145046100526723 0.0846004398668417 0.00840753583836787 0.215071428756849 0.00586035564632429 0.0175935643691815 0.00538380912080906 0.0520042804573692 0.223673550361075 10.6961958048493 0.0657419760686983 3.84520266033366 1.46522824974536 1.62408305567091 0.404025030940004 0.308821666792175 7.70224042837823 3.57317691766962e-12 0.0116780585123725 3.55689064371211e-12 3.55849417241635e-12 3.55868477643862e-12 3.55850648443635e-12 6.33573777976686e-10 3.60244619281463e-12 3.54462599692758e-12 3.5656219530877e-12
40.4473043600674 0.903420974413089 1.04285144009936 0.925362009469214 0.0826615094607337 0.0811448253846672 0.00445242597011708 0.101756697899665 0.0974228007208674 0.056785080042433 0.00561997212907222 0.14601923822872 0.00390280896071934 0.0117384970999751 0.00360888859844625 0.0347258864615083 0.14993913069664 11.9721323478703 0.036378481565628 2.81929838030552 0.455073982447372 0.933157110752064 0.189022697539993 0.142071468492819 6.35042087386636 3.5598349541413e-12 0.00782852172176632 3.55815630865092e-12 3.5555739783052e-12 3.61802896750005e-12 3.61971016358885e-12 3.94709083571049e-10 3.55643475498059e-12 3.56070054937455e-12 3.6025596480349e-12
44.7011844933008 0.739795592998779 0.854086904787443 0.632445507696024 0.0555285947725339 0.0545715817752811 0.00298348517451254 0.0691211596421955 0.065148831514213 0.0379529577485277 0.00374338129726088 0.0985172660598697 0.00259798401724771 0.00780712065545937 0.00240967744475321 0.0232988408565436 0.100396866997868 10.218906844012 0.0201162249629436 1.777113041406 0.275113614531027 0.528010284259417 0.081434339956058 0.0647197717053719 5.66209313854543 3.5621431474145e-12 0.00524891249991813 3.55289659343514e-12 3.5560462126987e-12 3.5581755282314e-12 3.55477894994663e-12 1.12413120075674e-10 3.57003384098525e-12 3.55933020309234e-12 3.5866780523208e-12
49.4024491055302 0.60591806882728 0.699586588356601 0.431477176534233 0.037190212230094 0.0365831678903535 0.00199407928597006 0.0470071379188982 0.043753779960389 0.0254781699805442 0.00250604610492018 0.066640311087982 0.001738668023349 0.00522034151207006 0.00161630628660795 0.0156649895777525 0.0673987224078717 9.74433073414446 0.0111734625110427 1.08566934137857 0.170759883841253 0.297618347313135 0.0358517788118001 0.0378093116359681 2.61985406710958 3.5667616533869e-12 0.00352001583584553 3.56224681133012e-12 3.55750656398953e-12 3.56253712221255e-12 3.57200239533637e-12 2.44982221853551e-11 3.55668257526747e-12 3.54859685780345e-12 3.56277055521446e-12
54.5981500331442 0.4962888999791 0.573251445224202 0.293057903127237 0.025012291931108 0.0246223914670528 0.00133884852432103 0.0319844076477598 0.0294714035773861 0.0171555063996048 0.00168364485892461 0.0451495969232538 0.00116863537203327 0.00350385677799913 0.00108762802886509 0.010538128870719 0.0452543568103331 7.93102797948308 0.00625753364115878 0.648721934915951 0.132996229103342 0.166972999027252 0.0159256196526756 0.0201841860312126 4.34654308130695 3.59262696790458e-12 0.00235973195042424 3.55853655334742e-12 3.55876264093104e-12 3.5662824557243e-12 3.56061928247688e-12 1.10245592548139e-11 3.56081257014419e-12 3.61432903857445e-12 3.55594959190526e-12


==> benchmark/3-stage_fix-t_small-x.txt <==
"effort" "211" "221" "431" "441" "442" "443" "451" "452" "453" "454" "461" "471" "6101" "6251" "0171"
1 11.0320453607804 11.4050056445144 11.1882037542345 10.3805745323773 11.4377297180834 18666098.7859191 11.1794118619759 10.4173610825618 10.4255226629007 11845520090.8422 10.8375412730176 11.0219253679977 11.2030283899425 11.1861152187761 6.02564015710169e+28
1.10517091807565 9.74785309581412 9.77703895412783 11.1882037542345 10.3805745323773 11.4377297180834 18666098.7859191 11.4787089132472 11.4995920724192 11.9611332607925 28601322.4923072 10.8375412730176 11.0219253679977 10.7882308286235 11.1861152187761 6.02564015710169e+28
1.22140275816017 9.81949956450569 9.67338395401078 11.2474834899076 11.0603683950677 10.8669828283979 177304.533897152 11.4787089132472 11.4995920724192 11.9611332607925 28601322.4923072 10.2146285123608 11.0219253679977 10.7882308286235 11.1861152187761 3.04401919918763e+27
1.349858807576 9.87385404023896 9.67338395401078 11.2474834899076 11.0603683950677 10.8669828283979 177304.533897152 11.4787089132472 11.4995920724192 11.9611332607925 28601322.4923072 10.2146285123608 11.0219253679977 10.7882308286235 11.1861152187761 3.04401919918763e+27
1.49182469764127 10.3104967525292 8.78200441486917 11.2474834899076 11.0603683950677 10.8669828283979 177304.533897152 11.4787089132472 11.4995920724192 11.9611332607925 28601322.4923072 10.2146285123608 10.7651504315982 10.7882308286235 11.1861152187761 3.04401919918763e+27
1.64872127070013 9.78688914914259 10.2814220579103 10.5561600491351 10.5172889558101 11.0660763214827 43776.3537295844 10.1539876196183 10.2413549373683 10.1102581369484 53681.7044655202 10.2146285123608 10.7651504315982 10.7882308286235 11.1861152187761 4.00178797138304e+24
1.82211880039051 9.19507190362484 9.67828842331122 10.6717729907794 10.5172889558101 11.0660763214827 43776.3537295844 10.1539876196183 10.2413549373683 10.1102581369484 53681.7044655202 8.75905770354222 10.7651504315982 10.7882308286235 11.1861152187761 2.5033595431365e+20
2.01375270747048 8.45112517556416 8.69590423927345 10.6717729907794 9.76054983260125 10.3539219682291 3965.07090266968 10.1891785285069 10.5467375761226 10.4810573311043 1113.97144101765 8.75905770354222 10.7651504315982 11.5651126231979 11.1861152187761 2.5033595431365e+20
2.22554092849247 7.5989784614999 7.82598265763307 11.2697142446451 9.76054983260125 10.3539219682291 3965.07090266968 10.1891785285069 10.5467375761226 10.4810573311043 1113.97144101765 8.75905770354222 8.74444048318166 11.5651126231979 11.1861152187761 1056071680541922
2.45960311115695 6.74957312681686 7.59285435763584 11.3119000832384 8.63792328770737 9.15320008983285 105.575032877926 10.1891785285069 10.5467375761226 10.4810573311043 1113.97144101765 8.50374740862061 8.74444048318166 11.5651126231979 11.1861152187761 437427658.675569
2.71828182845905 5.61214440114301 6.64696383028921 10.0607246392122 8.63792328770737 9.15320008983285 105.575032877926 7.9533259345569 9.53359319783062 9.00048236218346 114.922111241491 8.50374740862061 8.74444048318166 11.5651126231979 9.42672254270058 1725.83979910331
3.00416602394643 4.68192011301322 5.28547361826937 11.184359070174 8.73532183335805 8.20334717679077 9.25105139629843 8.47563368771552 7.60558335078922 7.43006991301383 20.7673500938387 5.7107459726737 9.80621545186244 9.15842930782606 9.42672254270058 10.4938116754439
3.32011692273655 3.93979811210501 4.67086245625434 9.68204304243824 9.86666224646276 8.34351997350082 2.25023082927166 8.47563368771552 7.60558335078922 7.43006991301383 20.7673500938387 5.7107459726737 9.80621545186244 9.15842930782606 9.42672254270058 0.897536256682157
3.66929666761924 3.34923507001787 3.74051903940973 8.14376407086792 8.19344107116098 5.93248800151302 1.11723974093411 8.06926898365755 6.93633289383836 6.28388862637692 5.06574411504945 3.61970901470689 7.8228478070948 9.15842930782606 9.42672254270058 0.182324076664561
4.05519996684467 2.73989254801345 3.0599303672781 7.59573583210852 6.04043348361218 4.93528405752146 1.09296936672984 8.31525893896792 5.71100345560888 5.30372848658069 4.41623114750153 3.61970901470689 7.8228478070948 7.61482007478437 9.42672254270058 0.0494277856285877
4.48168907033806 2.27874029534023 2.54711678814206 7.65399760958107 5.01031259742713 3.75485252739414 0.843797033616572 8.31525893896792 5.71100345560888 5.30372848658069 4.41623114750153 2.97825724412182 6.15180188792774 7.61482007478437 9.42672254270058 0.0152164290062443
4.95303242439511 1.84696900047646 2.15190870494321 7.305397631186 4.67049629982628 3.65150545953401 0.785948440758267 5.28086986986464 3.58967309835795 3.0741826490592 0.777070190256604 2.23623910721481 5.29901870784126 7.61482007478437 9.42672254270058 0.00182230796353661
5.4739473917272 1.5261149068227 1.71065821274816 6.22465862625537 3.08122003602588 2.29279286034203 0.308103687543396 3.29598436111316 2.8127958950924 2.16884708026082 0.646865199846909 1.12693450447938 5.29901870784126 5.33950594763287 8.25701776465645 0.000276505942500257
6.04964746441295 1.23984502867772 1.3920267501036 5.68961380562813 2.00697679015218 1.50207562537701 0.229622185907645 3.40520716247662 1.79874976311636 1.31111558306918 0.378554140879248 0.844357752848525 3.68198538898258 2.71978828945278 8.25701776465645 5.06294995686386e-05
6.68589444227927 1.02692652059142 1.15468232632872 5.15910416321732 1.59538596750442 1.10722993617353 0.280353397230655 1.49690116110406 1.08112106551808 0.828164799765091 0.161506532621653 0.690062836995053 2.01851080630484 2.71978828945278 8.25701776465645 1.08133353698583e-05
7.38905609893065 0.841091652575109 0.973233321234598 4.52779183230442 0.847767397255017 0.64049979964912 0.0877952334153146 1.24106364110963 0.863461372558097 0.65446627724279 0.129927065844832 0.543759533661671 1.74563636750556 1.7758541135715 8.25701776465645 2.62588861551009e-06
8.16616991256765 0.684374457974812 0.791014936625251 3.59493681609745 0.525984160010233 0.419894769691967 0.0402024927707501 0.997553359046321 0.491319815918056 0.448705874229648 0.105283320190688 0.286052623998862 1.01453832379986 0.833260612861333 6.65074370685467 3.8335729461411e-07
9.02501349943412 0.555236496612995 0.627191726273707 2.80054736616096 0.35867117480373 0.291051774665328 0.0256170458980533 0.380749889741925 0.305154061545914 0.242426306330825 0.03889320718072 0.216743792271715 1.21703679620201 0.471311873189872 6.65074370685467 6.8060009873589e-08
9.97418245481472 0.4594815685889 0.530219404344875 2.17354050494525 0.254547672371809 0.208557106767804 0.0176214457277194 0.266600446104115 0.248262151724432 0.19257514887312 0.0280878098621409 0.196035956749069 0.472194576284531 0.471311873189872 6.65074370685467 1.41730224775983e-08
11.0231763806416 0.372681841098226 0.422101659586477 1.69364177423903 0.160551331082799 0.132770048322652 0.0108347687481753 0.166466088142404 0.142167816897561 0.109331599836518 0.0150490871736547 0.0835080624024912 0.450167049546964 0.272827507227933 3.27996142190457 3.3698739726896e-09
12.1824939607035 0.308349105492184 0.355426703819554 1.22909762364177 0.106419464184046 0.0885412955750444 0.00707405261986517 0.128549142016795 0.1020387172136 0.0783713977613208 0.0106146242819541 0.0503192466856828 0.172742166554493 0.151778979072833 3.27996142190457 5.89121240191638e-10
13.4637380350017 0.251704765083878 0.28574689945238 0.906633808371151 0.0733650580722263 0.061301005723717 0.00482745255007054 0.100379943766424 0.0751369534174953 0.0576697457180842 0.0077221522589017 0.0345146541498341 0.106105227097312 0.0712763774698158 1.63258369052057 1.21199697900627e-10
14.8797317248728 0.206546998931993 0.23473078485024 0.634404567420407 0.0469268249333208 0.0393674124470599 0.00305901120808154 0.0705373134755835 0.0494135210041143 0.0379032609470015 0.00501314902447437 0.0246278739797093 0.0704676112372116 0.0477732650004162 1.63258369052057 2.02918110135463e-11
16.444646771097 0.168375214242664 0.191545747456086 0.454900210717131 0.0314088594903925 0.0264231789566563 0.00203411044124374 0.0506484080747315 0.0338148175093734 0.0259284136356413 0.00339912939845121 0.015622680724095 0.0487934192773448 0.0435032099241796 0.747799926113897 4.08475353291777e-12
18.1741453694431 0.138352342786923 0.159274483169102 0.314222694744587 0.0218120584884525 0.018387320369983 0.00140585990280264 0.0336235248980808 0.0214398334321105 0.016434317291483 0.0021362974762076 0.010393983950744 0.0349104335494981 0.0128490718027569 0.794279421596529 7.96861956807196e-13
20.0855369231877 0.113406657035673 0.129240441984473 0.223250352108706 0.0144274871803011 0.0121849763040624 0.000925823790474616 0.0230753398123257 0.0142412759554502 0.0109141107006846 0.0014101520799614 0.00718368661007394 0.0221955182498118 0.00600857679702052 0.673340002313789 2.93958927057456e-13
22.1979512814416 0.0929485737571283 0.106968213208095 0.154547501009486 0.00992098871528177 0.00839039223449767 0.000634585150417462 0.0163073065908165 0.00982515338241056 0.0075286210406135 0.000968368812290407 0.00512331633862669 0.014800530587236 0.00343885245830016 0.673340002313789 2.17348385109008e-13
24.5325301971094 0.0756847727880886 0.0870891826832097 0.105143138871712 0.00660103460893162 0.00558936745238769 0.000421018831798008 0.0109505977176892 0.00645342239331109 0.0049443632671537 0.000633328513899645 0.00339913750811867 0.00914121466732152 0.00208617587021744 0.147362517021479 2.10579457448262e-13
27.1126389206579 0.0618991309351851 0.0712188946102079 0.0708111519662842 0.00456098553922857 0.00386540994860177 0.000290284158828505 0.00760818832671929 0.00441145750559823 0.00337958071195729 0.000431566468934101 0.00214606173660106 0.00659831625246158 0.00106188926915397 0.184494958080864 2.09882372337556e-13
29.964100047397 0.0508785195880479 0.0585341219490278 0.0493390701592398 0.00308164920254953 0.00261369813135978 0.000195767351729754 0.00544176201692663 0.00311679103742254 0.00238758735527326 0.000304180292228501 0.00153783291696283 0.00443922878295181 0.000704274212775092 0.0949940470674257 2.07939806455621e-13
33.1154519586923 0.0415395822241236 0.0477866077079463 0.0329789041906166 0.00205430828776477 0.00174349081626271 0.000130298837362911 0.00354706405608324 0.00200589668876751 0.00153649315256236 0.000195275630288879 0.000977638955198329 0.00284437593822384 0.000334257875351599 0.0358008181884078 2.08583915236626e-13
36.598234443678 0.0341779084289552 0.0393156488795369 0.0228467492593281 0.00136078343837431 0.00115551280345263 8.61986631514361e-05 0.00240700508544026 0.00134864769917902 0.00103299821212004 0.000131053318535355 0.000694551963658856 0.00190663549519445 0.000201942942573565 0.0349615424991345 2.07776996016633e-13
40.4473043600674 0.027910744505154 0.0319468322995566 0.0153860226961915 0.000900557728880795 0.000765041802519735 5.69855139378448e-05 0.00168904566405398 0.000939832006284913 0.000719839657621603 9.12023776658366e-05 0.000449874121156166 0.00132586410119129 0.000109471093162515 0.0335233431752401 2.07759049802826e-13
44.7011844933008 0.0228088849579203 0.0262353433725422 0.0101781206796448 0.00061947072189931 0.000526421444831094 3.91681312222439e-05 0.00111596872549629 0.000616849746523828 0.000472443937548959 5.9781467106471e-05 0.000304060345374051 0.000892206889557855 6.27958637669366e-05 0.0394062508554397 2.04827221051262e-13
49.4024491055302 0.0186823860978737 0.0214016859095278 0.0069943909511386 0.000412277747935467 0.000350450628348653 2.60493621923049e-05 0.000766173182116321 0.000421431502419871 0.000322765562693453 4.0803144474275e-05 0.000202749888282536 0.00058787908069683 3.34602233942675e-05 0.0033061601784275 2.0592145200772e-13
54.5981500331442 0.0153547744660991 0.017660446694636 0.0047496023458195 0.00027668276841574 0.000235243786971789 1.74721124303673e-05 0.000505040089099027 0.000276569673179615 0.000211814252841692 2.67541336699993e-05 0.000140332905586721 0.000403007609776433 1.89248454232692e-05 0.00122054309861914 2.07398815857205e-13
60.340287597362 0.0125470897749035 0.0144308539720437 0.00314415105926945 0.000187476678765222 0.000159427234875893 1.18335552371231e-05 0.000346142140616773 0.000188935532503415 0.000144696240423112 1.82649593819579e-05 9.24887593085938e-05 0.000260032510286435 1.0186017046952e-05 0.000435454190465935 2.08794112220054e-13
66.6863310409252 0.0102885855579733 0.011797657851413 0.00212429478404765 0.000125308796097524 0.000106577112568575 7.90649086987838e-06 0.000230830752874676 0.000125633742674074 9.62152199896687e-05 1.21384761583514e-05 6.11705946924481e-05 0.000175225151216345 5.80919720877741e-06 0.000250828429850201 2.13301837703291e-13
73.6997936995958 0.00842683501653891 0.009665449812373 0.00143859691462211 8.32059641837687e-05 7.07770477967801e-05 5.24830663424562e-06 0.000155493952611218 8.44373845691978e-05 6.46647205627606e-05 8.15447338501007e-06 4.20556830327037e-05 0.000117791098721666 3.20395168398952e-06 0.000122858206475287 2.13644246628448e-13
81.4508686649681 0.00689092855429539 0.00790574813506936 0.000964829538429712 5.62750775554548e-05 4.78737542084283e-05 3.54873377858628e-06 0.00010588779981798 5.73952736538174e-05 4.39546586561875e-05 5.54089868705468e-06 2.81395105669272e-05 7.93072721015411e-05 1.7323165554504e-06 6.60235753129854e-05 2.13191596835876e-13
90.0171313005218 0.0056381688118173 0.00646994854886433 0.000644649810911221 3.73593381229368e-05 3.17846719717552e-05 2.35539843307129e-06 6.97627430402659e-05 3.7753060840088e-05 2.89119606877707e-05 3.64348401047808e-06 1.85177190354539e-05 5.36379927475615e-05 9.28157689246296e-07 3.19118577028976e-05 2.14016667491482e-13
99.4843156419338 0.00462314156451595 0.00530624883047297 0.000436237249571821 2.53531910090907e-05 2.15714818222145e-05 1.59818283478478e-06 4.78051694697225e-05 2.58394808107904e-05 1.9788216133704e-05 2.49313169744552e-06 1.26788585788537e-05 3.55053896267992e-05 5.27397552774121e-07 1.95917177046427e-05 2.12310350749209e-13
109.947172452124 0.00378263483785195 0.00435025446819838 0.000292540481219691 1.70410689037536e-05 1.45000137043429e-05 1.074065048104e-06 3.20386788086082e-05 1.72994056752601e-05 1.32480470617296e-05 1.66879386608129e-06 8.39956246579169e-06 2.38154379324069e-05 2.97856235778104e-07 1.08518082979811e-05 2.10620334059558e-13
121.510417518735 0.00309534970731713 0.00355981728618047 0.000195533121744268 1.14111998691239e-05 9.71008237242783e-06 7.19143115661633e-07 2.11937800401294e-05 1.14336357721899e-05 8.75594852166019e-06 1.10275799053446e-06 5.66964552260326e-06 1.61871407636506e-05 1.60104823904419e-07 5.59870558092669e-06 2.07955313415399e-13
134.289779684936 0.00253759598695002 0.0029140170692065 0.000132005270561147 7.64657505838027e-06 6.50691161780733e-06 4.81848250204567e-07 1.43571592255106e-05 7.74018437375739e-06 5.9274614924701e-06 7.46429500366277e-07 3.82435302873781e-06 1.09159627685142e-05 8.72410707538456e-08 3.09126250395013e-06 2.08495992625678e-13
148.413159102577 0.00207548517035328 0.00238368869467749 8.86334408677105e-05 5.0892174382419e-06 4.3308439820939e-06 3.20671729919486e-07 9.66741283637494e-06 5.20893119523685e-06 3.98900778229286e-06 5.02270198920708e-07 2.5453751727327e-06 7.20547403859642e-06 4.82763165816034e-08 1.6277878317863e-06 2.07624386686078e-13
164.021907299902 0.0016996276334696 0.00195226165413914 5.94740587394829e-05 3.41550123663488e-06 2.90661058924628e-06 2.15197414406463e-07 6.42348641371221e-06 3.45941495272063e-06 2.6492194208074e-06 3.33541906892092e-07 1.70829583937142e-06 4.86231628130653e-06 2.6185233776964e-08 9.12887855175584e-07 2.07351782326743e-13
181.272241875151 0.00139243211862569 0.00159958548198567 3.97620546893985e-05 2.29402150470446e-06 1.95226505826278e-06 1.44529954621344e-07 4.33610260091418e-06 2.33436657911649e-06 1.78765434704939e-06 2.2505285302589e-07 1.14235332791029e-06 3.29504822250452e-06 1.45417796913872e-08 4.95877138280116e-07 2.05573992803333e-13
200.336809974792 0.00113965429675233 0.00131064384329156 2.67643247365185e-05 1.54692524401061e-06 1.31649082460891e-06 9.74567438563175e-08 2.91266887581533e-06 1.56756587369247e-06 1.20043775454992e-06 1.51117310801464e-07 7.7373025302975e-07 2.18517794643989e-06 8.01572065049937e-09 2.64525982358715e-07 2.05113806255846e-13
221.406416204187 0.000932868066633409 0.00107186243197784 1.78742514362867e-05 1.03461938725251e-06 8.80511760182579e-07 6.5178866658774e-08 1.95600770105761e-06 1.05243366049007e-06 8.05949904662691e-07 1.01452217911916e-07 5.13774357629713e-07 1.46804939727707e-06 4.41632802864807e-09 1.49843189926534e-07 2.05185922155478e-13
244.69193226422 0.000764361903244465 0.000878323426679508 1.20270811860609e-05 6.94725990351899e-07 5.91252474583053e-07 4.37651831177891e-08 1.30706728473252e-06 7.03121835380334e-07 5.38447640311082e-07 6.7776563260481e-08 3.47489520807923e-07 9.87815026660615e-07 2.44474115246819e-09 8.3841258282574e-08 2.07429219312763e-13
270.426407426153 0.000625506522702092 0.000718820846583103 8.05731256936615e-06 4.63942532615886e-07 3.9484597271942e-07 2.92258577842221e-08 8.79773850448736e-07 4.73184018502148e-07 3.62361970094445e-07 4.56103040692239e-08 2.32744137787352e-07 6.60813819178897e-07 1.33491913276165e-09 4.41797643683531e-08 2.12925401131579e-13
298.86740096706 0.00051228786726804 0.000588752845473495 5.39900629954787e-06 3.1132370405528e-07 2.64959201503381e-07 1.96113903140274e-08 5.89413236183296e-07 3.16969810781415e-07 2.42733769055306e-07 3.05520713519364e-08 1.55304814189166e-07 4.45852878818002e-07 7.40146163846393e-10 2.47709980969764e-08 2.29852391971132e-13
330.299559909649 0.000419515835463527 0.000482163820785859 3.63085249018604e-06 2.09362170845711e-07 1.78183571755371e-07 1.31881381623762e-08 3.94885870150462e-07 2.12334083474666e-07 1.62604193282868e-07 2.04660400117629e-08 1.04467795350699e-07 2.98619728999835e-07 4.02168521393322e-10 1.33434709381555e-08 2.3393238050914e-13
365.037467865329 0.000343353529861843 0.000394650435117248 2.43247295615799e-06 1.40260407808998e-07 1.19373191578408e-07 8.83519179803868e-09 2.64028808659033e-07 1.41957546243815e-07 1.08710203793022e-07 1.36824655024777e-08 7.00037287736272e-08 1.99613945979635e-07 2.20146781699897e-10 7.31070422473445e-09 2.42518615594211e-13
403.428793492735 0.000281110999777777 0.000323125579849859 1.63066239072925e-06 9.40272072561865e-08 8.00252317732809e-08 5.92281722418714e-09 1.77771264273775e-07 9.55731287663002e-08 7.31893018696929e-08 9.21165749764191e-09 4.69387504316407e-08 1.33708355055119e-07 1.22197452027748e-10 4.07727847630643e-09 2.43197970367893e-13


==> benchmark/3L-stage_fix-t.txt <==
"effort" "211" "221" "431" "441" "442" "443" "451" "452" "453" "454" "455" "456" "457" "458" "461" "471" "691" "6101" "6151" "6251" "671" "8171" "8501" "81251" "0171" "041" "0521" "0522" "0881" "0882" "03041" "03042" "01521" "01522"
1 10.4693901631436 10.576786378662 11.1449657588288 11.3146979194733 10.6628195150688 7.29661610143060e+107 11.3475206676444 10.8462640508957 10.3277156470198 2.60394206467942e+113 11.0885502863355 1.09037477879815e+120 4.16228646165472e+124 2.89202292952438e+101 11.3913786146906 10.7391694060082 11.0740341332527 10.9879730021733 11.232591726041 11.3236959725926 11.5738979063022 11.3186836886933 11.1625105742683 11.0501355515405 NA NA NA NA NA NA NA NA NA NA
1.10517091807565 10.766829909572 10.7409215051062 11.1102426132843 10.6958906967518 11.2652788687844 6.58892274965096e+104 11.1976152369557 10.8470010497446 10.9676240346061 6.59307023840203e+96 10.9266174178112 4.11740422427282e+104 2.70088181858429e+113 1.88739772259412e+94 10.2545492703329 11.1095022147233 11.3261673667791 11.0367437453198 10.8828390195549 10.8699164717593 11.5377019634816 11.0806821292356 11.5060770234636 11.0501355515405 NA NA NA NA NA NA NA NA NA NA
1.22140275816017 10.680049200506 11.3362257334002 11.0344600070952 10.9599890901912 10.8937999475596 6.07671693983472e+95 11.275222568937 10.5683139615421 10.708478402366 4.35505166958714e+90 11.1819577531215 2.89658663435406e+97 8.66959731983057e+101 4.56122520261825e+88 10.4622003319422 10.6251418217296 11.295956085892 11.5493450522479 11.1526558808715 10.8699164717593 11.2516278496231 10.6186293403435 11.5060770234636 11.0501355515405 NA NA NA NA NA NA NA NA NA NA
1.349858807576 10.448027512406 10.3805015271964 11.0810124054114 10.7445184063281 10.7217933787943 1.21518131935919e+88 10.7185053318247 11.0048139280909 11.0895074761309 4.26637105285049e+84 11.2157248350182 1.27292332915715e+91 2.52374173077423e+91 1.00947519158503e+84 10.9797555402602 11.2854663839879 11.123284162667 10.3992071845164 11.1526558808715 11.7489692389244 10.6621662071363 10.6186293403435 11.5060770234636 11.2105977690302 NA Inf NA NA NA NA NA NA NA NA
1.49182469764127 10.4200290788627 10.6294927699012 11.1954747213842 12.0169796739873 10.8831444920942 8.97547327533524e+77 11.2575967053473 10.9578896290412 11.2932049172311 1.14746478216175e+82 11.1452696201898 1.04479778504844e+87 1.0500751897004e+88 1.52191514880978e+78 10.9152198420003 11.1581161523142 11.1556512968323 11.0700982827496 11.0706207711169 11.7489692389244 11.5982525429919 10.939754047383 11.5060770234636 11.2105977690302 NA Inf NA NA NA NA NA NA NA NA
1.64872127070013 10.863431376828 10.7738856497719 11.2125256144484 10.4036024085928 10.6227961925575 1.60221350991442e+70 10.9288503372869 11.5182608320968 10.9852734306193 2.04279336253606e+76 11.4571385736014 1.42507064009549e+79 1.67178416946136e+84 2.74900395882928e+71 11.0191288253191 10.8667480351969 11.213684891738 10.7057938497315 11.5265763148053 11.0738864254197 11.0207326906566 11.0443742670034 10.9791277527015 11.2105977690302 NA Inf NA NA NA NA NA NA NA NA
1.82211880039051 9.90022697440077 10.1909513900275 11.1504080779226 10.4215668275956 10.5360724631151 2.3473127137106e+60 11.7398734689235 11.1027558964979 10.9132644356279 3.80242009793684e+67 10.7655579375666 5.46698251556756e+67 2.76415341249863e+77 3.3390678629151e+62 10.592007158579 11.0590120761127 11.1273657396873 11.3799242564856 11.1478734134079 11.1250792022758 11.5631150876629 11.3694895459457 10.9791277527015 11.2105977690302 NA Inf NA NA NA NA NA NA NA NA
2.01375270747048 10.2119232721535 11.4214138542947 10.9185847095097 10.5799523398294 11.3567757486721 2.98846713764322e+45 10.6385603739317 11.4018007885458 11.023374685202 1.69860343961990e+58 11.6141219267869 4.55321223307520e+59 2.17194328340506e+67 1.45784531040628e+54 10.6705204749573 11.1039929908536 11.1315689503475 10.9520152123214 11.2274108017668 11.2068802900261 11.8617693114205 11.0977728507576 10.550187816387 11.2105977690302 NA Inf NA NA NA NA NA NA NA Inf
2.22554092849247 10.0287512678269 10.0942045005358 11.4128787798955 10.3263414386953 10.5766391736871 3.43719386678262e+35 11.1592022566492 10.7576703717982 10.8206324438355 2.55770661049209e+48 10.9331572803367 9.62277827690861e+52 6.5279341297596e+57 2.55419528934816e+46 10.8780093368515 11.2332282221011 11.2696873407005 11.4302213689125 11.421152124038 11.2068802900261 11.4531118165878 11.3549153931779 10.550187816387 11.2105977690302 NA 5.57076559429263e+73 NA NA NA NA NA NA NA Inf
2.45960311115695 10.4818499382439 10.3065111940157 11.5017424077344 11.1100966396872 11.0037097314724 2.4689536429204e+27 10.6310713919709 11.1717453564534 10.6705688723114 3.29017300522646e+41 10.6070489369387 5.14186416209429e+44 1.12676641940692e+50 4.53178683388365e+41 10.8792618435852 10.5618386729702 10.9240079120229 10.6201579717147 11.454202964749 11.4389254260074 11.3089861969017 11.0646654655915 10.550187816387 11.2105977690302 NA 6.24975913730274 NA NA NA NA NA NA Inf 0.0014914327980682
2.71828182845905 10.353367433768 10.9051803402742 11.0852934602495 11.0188483557799 11.1019674409388 4.02991310569225e+22 10.5067119098955 11.1358872828677 10.1421795295545 4.86142224035492e+37 11.6107927990292 5.32629259408817e+40 1.42979192840459e+43 3.10855370350762e+37 10.4297084938682 10.905078822913 10.9353836457476 10.1332422989855 11.0041223371715 10.5498541897428 11.3953994097047 10.9148361621464 10.7377040027543 11.5816436980056 NA 6.00506619852365 NA NA NA NA NA NA Inf 9.1182041981054e-12
3.00416602394643 10.9970797734343 10.1860643804352 10.4685417172883 10.6210598784761 10.4218591813731 2.14772512399713e+20 10.1876331497672 10.8788675529316 10.8698690257001 2.81261368862161e+34 10.8119635981523 5.54516276564209e+37 2.20140850277513e+38 2.37700882226795e+34 10.8151280003727 10.7476290463559 10.986042756276 10.8352708199813 11.1068947915208 11.4997513538544 10.6554747070732 11.2070552435453 11.4078316110963 11.5816436980056 Inf 5.61651654045585 NA NA Inf Inf NA NA 0.001491442813798 1.85945312267882e-11
3.32011692273655 10.6409909731633 11.5693394117706 10.6928557598413 10.9295914348717 10.4753677669877 2417280379172.47 10.5048232993192 10.3872631537752 10.6274346867234 34149563734481395712 11.1814234557458 1.97436907160081e+22 1.78594235031741e+35 7993588745531587584 10.8159808171999 11.3684539409298 10.8381511236877 11.0561844697734 11.6189551196767 11.1216873514801 11.7935128734042 11.0386193688581 11.4078316110963 11.5816436980056 Inf 5.21098929839428 Inf Inf Inf Inf NA Inf 3.5723217658775e-12 1.07379981115696e-11
3.66929666761924 11.5769084196231 10.0617439153664 9.89709926433565 11.0083227378584 11.4647957085454 4089764799223.33 10.8420923312887 10.8944651227935 10.7415283721097 1140791546.02505 10.1993103845048 150353158.256928 1.34419328933636e+34 86343.7721966987 10.9829023626383 9.896745004516 10.9126627497049 10.5037711057302 11.0054247246379 11.2193514874931 11.4410913363055 11.4056548276141 10.8538492270306 11.5816436980056 Inf 4.86062650743748 Inf Inf 2.44551177525721e+145 2.44567716132681e+145 NA Inf 3.5593943275036e-12 5.10105421134737e-12
4.05519996684467 11.611268732765 11.5272215848329 11.0033714563542 10.7753490840977 11.0335138761395 41233867150765.8 10.2771586025299 11.2704062287112 10.1659151002986 13.223219075974 10.9248811762363 12.4482420693564 365320341376423232 11.2021603442926 10.0951455907581 10.7559873762275 10.9291759615469 11.0749847109422 11.6367905158934 10.7914743728584 10.8995394799051 10.6269993225717 11.1407536008012 10.9058860437364 1.13515995268915e+90 4.53603234078963 3.8485153525766e+74 3.84851553210836e+74 9.82548627308944e+38 9.56900617251053e+38 NA 4.14112326100747e+109 3.58032935303182e-12 3.6177647369088e-12
4.48168907033806 8.8155410330311 12.2501713238486 10.3193073024921 10.8984276058181 10.6297584567311 580745.55467969 10.7316124041684 10.0795015287488 10.6382812634443 4094287.60564028 10.7054667132566 10.7870708591495 4333.33364720498 305.234708185109 10.8836767381576 10.2844870188624 11.0949061198964 10.3970241008104 10.6898363473051 10.8172794134184 11.3754384043311 11.153640664235 11.1407536008012 10.9058860437364 8.79644066721559e+31 4.12167954217747 1.05945921694866 1.05945919940948 0.230994237457022 0.193944272767727 NA 0.18280722241556 3.55500878976419e-12 3.57571966472174e-12
4.95303242439511 9.0805928835379 9.14532984325865 10.3779521893897 10.824421307325 10.7198048693814 1075.8263896027 11.1436435963416 10.9164737840161 10.2018359284415 377377167.924817 10.0884003930114 8.3308463943836 12.4359349787519 5224.39733086486 11.078000910712 10.5985575660007 11.221636456124 10.8926085440962 11.2949731992535 11.3241486815007 11.1520999460236 11.1151906556834 11.1041119050212 10.9058860437364 337749919.745623 3.58632780208362 0.0611197448445062 0.0611197307612951 0.00067404594665447 1.47451555299418e-05 NA 3.56599363070353e-09 3.5666186123707e-12 3.62026604657644e-12
5.4739473917272 9.09717448990721 8.00340184364698 10.6241605538098 10.8062833401055 11.1282211870654 7.70794931716232 10.9521918581799 10.9738575217969 11.2541083207466 19143.2621446514 10.8006626904266 6.34892353026129 10.4417804159881 8.82444083907581 11.9203927910876 11.2324547398488 11.5554363994077 10.5984098126215 11.2089889657279 10.5411221547885 11.1717164150452 11.118835500337 11.1500082832217 10.911535909584 35.8835913367531 3.07224133658378 0.000230815763375856 0.000230812123163996 0.000126176046334582 2.75853234759646e-09 Inf 4.65060355857402e-10 3.56095029728796e-12 3.57814741290948e-12
6.04964746441295 11.2147953313825 10.0916156225992 10.8757147774062 10.251705965136 9.77582592342074 5.35604396836201 11.7473738770509 10.8485495086526 10.1902682571302 6.53726978542896 11.7367344171709 4.00026963627918 9.67911925778877 4.64168210365736 11.3198798643612 10.7525591099341 11.1090735270454 10.0659201628881 11.0166072159815 11.2752924871768 10.797365832513 10.5716316134985 11.1168993722743 10.911535909584 0.916315338313133 2.73164029026829 1.52867226800571e-06 1.52829076563395e-06 7.46070652090361e-06 3.75952331531494e-12 Inf 6.25696391021718e-11 3.56331885918839e-12 3.57303002482699e-12
6.68589444227927 12.124962336181 11.3079564744803 11.557506287849 9.85256259673937 11.0472380776603 3.50042742778944 11.1029204928351 10.8635795781707 10.844415112305 4.45026143508935 9.59322904560738 3.06101344358977 39.2481795630235 4.87935043841664 10.3211029022824 9.82873365414247 10.6512357934734 10.5591575998042 11.243236501022 10.6715842153577 11.1568040141555 11.1230098751014 10.4824098215413 10.9037393915341 0.142732206230018 2.46903548321257 8.36735136869452e-09 8.44661305816911e-09 1.30268084420317e-06 3.5746893954791e-12 Inf 5.39410674770249e-12 3.55959141787154e-12 3.57333219499053e-12
7.38905609893065 12.6620616224938 12.4775933237423 11.1663656829677 9.97860640176393 11.2164551818498 2.67116725562359 10.501671043497 12.1965110632753 11.59711855957 2.95600641991326 11.1205723316865 3.06196648047758 8947.8076382849 4.10333497653907 10.5249443185553 11.5610447362781 11.4735692834801 10.0735235522043 11.0725611390851 10.3617977012773 11.1375465258899 11.5399070187756 10.849877649068 10.9037393915341 0.0250486249945659 2.14800190338892 1.71902890856264e-10 4.30534005870718e-11 1.42818242478933e-07 3.59811597786587e-12 Inf 3.97171646967592e-12 3.55772790856159e-12 3.56895576724006e-12
8.16616991256765 11.3370403478278 12.4046503130942 11.0285632438633 12.0359043129733 11.215231111772 1.53574366486828 10.7828528339081 10.8852638927148 11.9108218918399 1.85092005422051 10.9441404705436 1.44467770787747 4.28205110879096 2.39561899395192 10.9739788081514 12.352693275578 11.2895506891095 10.9295954997885 10.4710192127345 11.2763946350219 10.6764140707466 11.9099405945237 10.3717329316241 11.3674309249746 0.00460545805177096 1.83080441165825 2.05729777313663e-11 3.57073818498558e-12 1.16017941930046e-08 3.5833195352537e-12 Inf 3.57463904133346e-12 3.57778032744284e-12 3.56712031130476e-12
9.02501349943412 10.0895632053258 10.8816997015977 9.81639901937157 11.5403260297121 10.7190813004575 2.64623635234303 10.4814759566537 10.8158938475571 10.9279799078047 1.17098710250332 11.2038815485234 0.838198774289399 2.29881051030008 0.743264054637895 9.33262031629852 10.9049430784797 11.2271285847981 10.9303215307451 10.3236329880069 9.36772675952052 10.6470532749927 10.6830229288806 11.0873165781237 10.805811819674 0.000880116358157212 1.5851677322907 1.02372320624008e-11 3.55345056006641e-12 3.68255220548305e-09 3.56869085677246e-12 2.78000542691650e+142 3.56408617626175e-12 3.55795763139865e-12 3.56576789905527e-12
9.97418245481472 9.78858460222706 9.9344111177822 11.6013658243796 10.704644356024 9.6051919854897 0.694124577087281 8.53785796059327 10.7170306424418 9.71970345456886 0.769415006221599 10.8544595397003 0.524855538972663 1.4844779423705 0.455383864928417 9.78381912724968 10.758632816575 11.5995208988464 11.784480301463 11.098516242644 9.65898172952826 9.7621486297807 10.644465575245 10.6679662768907 10.805811819674 0.000158528352974656 1.33748864434777 1.20553577898197e-11 3.55496217813575e-12 1.34808899459536e-09 3.56023980410965e-12 1.39354962609599e+108 3.59997775444703e-12 3.56750539282238e-12 3.60873865537043e-12
11.0231763806416 9.69925585922974 9.78301607247501 10.6314866494739 9.41515786270612 9.34868362370683 0.468962337899388 6.56482673022121 9.40602039985173 9.24002170547686 0.510075330018444 8.9942688759733 0.367157381576552 0.944545090008531 0.315051398767669 9.07817963930319 10.7160769226165 10.8181663134701 10.4093642288413 10.83790699629 9.54248013967365 10.420446431901 11.2124471533835 10.5333643906914 11.1734111281086 2.90648145351951e-05 1.06109585706926 6.2873061706787e-12 3.55543407706575e-12 4.23799051822296e-10 3.56157467975871e-12 8.1525263925073e+81 3.57106613853953e-12 3.55638996993819e-12 3.56468482410775e-12
12.1824939607035 9.28070300953961 9.62463666844953 11.7414068674425 9.27243661137138 8.87225563301054 0.314634041810323 4.82541217615447 9.32000971860955 9.03153465158702 0.340083437260948 6.8276899168657 0.240821147000235 0.618435092938515 0.21432002382361 7.38173029931745 9.92008627813215 11.5525080550141 12.1207614582165 11.3424969377254 10.3765389582111 11.4801743662718 10.8119232739266 10.9297021563398 10.9634438420566 5.25514897896838e-06 0.795168290767052 4.26307426944478e-12 3.55708684400494e-12 5.51443063667499e-11 3.57391244236332e-12 6.17479790645997e+36 3.55604801079995e-12 3.5570851703855e-12 3.56136066401878e-12
13.4637380350017 8.50907349163334 9.09326591379587 11.3942029247849 8.74987039506028 7.40408265427692 0.2112594558681 3.42863541199116 8.7276381883308 7.7228263728247 0.225352783400723 4.91352965394527 0.19280700190894 0.404561382972876 0.146026421668576 5.65265408859018 9.66907051360329 11.2773113220488 9.6824055106126 10.2922308974411 11.7057085275423 9.9768017201554 11.5527576558742 10.6099769646985 10.767661141046 9.91351072190986e-07 0.572018020180822 3.69316491277515e-12 3.55810617608019e-12 3.46857346134847e-11 3.56914034846671e-12 5.32563633434931 3.57471510717724e-12 3.55917344018432e-12 3.56459185608597e-12
14.8797317248728 7.54024703964985 8.2559060973474 12.040992110994 7.2409834198469 5.65499188361271 0.148818535824269 2.42199004925246 7.23107798121829 5.99165174725101 0.15132866860545 3.48043682158269 0.168313770255213 0.268990424726975 0.101386281803455 4.12990492348483 8.63815344743689 10.4336046859177 9.77760085452115 10.6163301355076 10.6924576001597 9.00831645318721 9.26525623962974 10.5274507446454 10.0197354155215 1.82738949742636e-07 0.400221788355457 3.54269930990344e-12 3.58731598997424e-12 1.4460297705625e-11 3.55658321864794e-12 0.531641893716581 3.57080973377428e-12 3.55704244752154e-12 3.55221053612293e-12
16.444646771097 6.51079528686496 7.24503489996542 11.0768530726084 5.43026466196096 4.05671906725315 0.0928260185540967 1.69378582700737 5.50790621566668 4.38314702487072 0.101125655201282 2.42982691245705 0.0848014163548524 0.179245755353443 0.0665083492588937 2.87249996628928 6.94465892301768 11.0120778321101 8.68170464098575 9.73526398253605 8.87302811793961 10.2258557226267 7.23646164012369 11.070944109149 11.1125935491322 3.25684232385365e-08 0.275295818631898 3.59847585400217e-12 3.56906804670243e-12 8.63356199810563e-12 3.56192993187232e-12 0.0418832225822369 3.55861276617914e-12 3.5633060378161e-12 3.55885338807393e-12
18.1741453694431 5.52792731381132 6.22924190705609 8.90259174349171 3.90625333986089 2.85466810807314 0.0642110389840894 1.16760239994796 3.96871292121893 3.08158322152432 0.0672638960170594 1.66888546515483 0.0572265586429782 0.118692605552871 0.0445536346484121 2.01125422779714 5.15241953103756 10.4224509045392 6.30523485939536 10.40973298452 6.57282740192652 9.95779104355052 4.21124836539974 10.5619124530607 10.1559827709575 6.08000336510442e-09 0.187303826653793 3.56740612668867e-12 3.56029212475324e-12 1.01756285201354e-11 3.56829861983721e-12 0.000716793152707064 3.60290783502473e-12 3.5601517886766e-12 3.56066122006209e-12
20.0855369231877 4.63925919016317 5.26515534489018 6.60212326746253 2.72690652408632 1.97030187044237 0.0416140267660648 0.806031240869557 2.7987688873713 2.14140110012558 0.0450300142436511 1.14734969994769 0.0329142672364056 0.0793112064350701 0.0296691559088377 1.37756490800104 3.69335662656601 10.2261846973304 4.08294054214054 10.7682766248233 5.63527824093697 7.70894567598533 2.03529134598516 10.8108784597766 10.5967964502772 1.10408871916849e-09 0.126862666279933 3.56548928473322e-12 3.55694692997944e-12 4.33975980315897e-12 3.56815093260447e-12 0.000126918151159899 3.57475520731497e-12 3.56538590531198e-12 3.60217333169878e-12
22.1979512814416 3.86276352989728 4.41144501701034 4.72072491390742 1.88962361886312 1.35745512940982 0.0280387315174689 0.553905776982597 1.94299813223447 1.47262335268869 0.0301846666334795 0.785299594673974 0.0217409985001633 0.0530479915074349 0.019935846928211 0.94164856032426 2.55257557163616 11.8030694527365 2.4990429562332 11.7773393218516 2.82574840345906 4.99871562808712 1.23135745236818 10.1219087818488 9.01659157230192 2.04115191450681e-10 0.0855470083133104 3.5704114668661e-12 3.55854423277219e-12 3.58518141378594e-12 3.56479003200694e-12 5.76677365445694e-06 3.57097427258188e-12 3.55849683779441e-12 3.58637348547955e-12
24.5325301971094 3.19688534891982 3.66435934166952 3.29571371988443 1.28576861667913 0.920722377882097 0.0187000727705128 0.377466348803226 1.330243631253 1.00166579335986 0.0201429724403091 0.533181559225093 0.0144247837773549 0.0353378843576317 0.0133330135028812 0.639099249321149 1.7657130185896 10.4861375260969 1.45852148173531 9.95144078647291 1.60810473276844 3.00801043005312 0.639680315954213 8.83697088577503 9.03025415175944 3.75292788613884e-11 0.0575561912522369 3.58277452406649e-12 3.56462504821476e-12 3.6674489391177e-12 3.61039148108163e-12 7.95455377099217e-07 3.55651747387552e-12 3.55403310606051e-12 3.55390668757127e-12
27.1126389206579 2.63740453687701 3.03050680334386 2.27568257575178 0.876770672677395 0.626738199614557 0.0125683197278699 0.256377277516576 0.905197425488455 0.678432588022265 0.0134447545137978 0.360975127979747 0.00961182316233583 0.0235540327902432 0.00891630807041008 0.432967410705573 1.20543702432629 10.4700720102289 0.845722055521413 7.75660198203733 1.10870266684672 1.72413733558296 0.348640780104251 6.30627000637684 9.42980739349199 7.74669707664305e-12 0.0386670901345007 3.55368526539144e-12 3.56224673980829e-12 3.60194133998345e-12 3.55822283286936e-12 1.65283643853138e-07 3.5744094052286e-12 3.60872539572226e-12 3.56251540886111e-12
29.964100047397 2.17069234446297 2.49674403575972 1.56025942593979 0.591843079480017 0.42260586203467 0.00838866323680885 0.174240083886544 0.615531904892323 0.45972847910877 0.00900716741343882 0.244658824552181 0.00643794244745473 0.0157625047395083 0.0059827430397769 0.291616305217644 0.818241662297808 10.7013342879852 0.49144369962658 4.9826164777642 0.626382298720427 0.968449566920417 0.194872051719252 4.03064141571307 8.5189390043099 3.79940208701527e-12 0.0259391630440939 3.55575204077628e-12 3.555745618649e-12 3.57264469973678e-12 3.57397701818342e-12 1.00190364706671e-08 3.56990335644723e-12 3.54841507761779e-12 3.55706139142815e-12
33.1154519586923 1.7835713289074 2.05509799859179 1.06454839910103 0.401709270265639 0.286642130643381 0.00564435469566007 0.118144559042195 0.417347614080353 0.310864386530279 0.00603510993966948 0.165511070404824 0.00430972626056823 0.0105521980247456 0.00401342830672659 0.197633615580441 0.555131337126311 10.681211141908 0.277854293612447 3.23185820982719 0.471346831326807 0.541005275097424 0.107361141565343 2.07398827200398 6.93238536756969 3.56089206498572e-12 0.0174062634358436 3.55966647306086e-12 3.59031163963058e-12 3.54416371514329e-12 3.55608047626779e-12 3.69524985337042e-09 3.5576570037049e-12 3.54786326676507e-12 3.55666600510663e-12
36.598234443678 1.4639450040346 1.68808099994495 0.723907269137291 0.271172374464538 0.19340215723769 0.00378341689123974 0.0802233088300456 0.283308366727658 0.210572857559689 0.00405815682322217 0.112172038723976 0.00289808404135221 0.00709062737935171 0.00270143810958805 0.133261994374658 0.377797675080052 10.5249540415184 0.15948412310235 2.00591986752171 1.07863037289462 0.303037414020704 0.0549415266493632 1.12236564142628 4.12689672648007 3.57317691766962e-12 0.0116780585123725 3.55689064371211e-12 3.55849417241635e-12 3.55868477643862e-12 3.55850648443635e-12 6.33573777976686e-10 3.60244619281463e-12 3.54462599692758e-12 3.5656219530877e-12
40.4473043600674 1.2004393957402 1.38425546196509 0.489827570121058 0.182207706319556 0.12990475112883 0.00252764231306012 0.0541741210809071 0.191243656352663 0.141896562320448 0.0027181764922491 0.0756273589171335 0.00194038588450975 0.00474665667072583 0.00181085824177654 0.0892897636274771 0.255051511780297 11.9032632253267 0.0891112103237307 1.20280566913075 0.153051350391745 0.167556658185114 0.0282125031352559 0.574838596481497 5.64049118715523 3.5598349541413e-12 0.00782852172176632 3.55815630865092e-12 3.5555739783052e-12 3.61802896750005e-12 3.61971016358885e-12 3.94709083571049e-10 3.55643475498059e-12 3.56070054937455e-12 3.6025596480349e-12
44.7011844933008 0.983644278155307 1.1347040524576 0.331303846792457 0.122861702264187 0.0875700425799489 0.00169653758843321 0.0363909032617322 0.128416011438507 0.0951442535105133 0.00181355943494997 0.0507338206492379 0.00129451981054807 0.00316549652991782 0.00120899280011662 0.0600714231920451 0.171724623239699 10.1122032222205 0.0496621105132421 0.70459242228981 0.066552779718389 0.0922478559369013 0.0138506421859373 0.275820246135992 2.22205968600618 3.5621431474145e-12 0.00524891249991813 3.55289659343514e-12 3.5560462126987e-12 3.5581755282314e-12 3.55477894994663e-12 1.12413120075674e-10 3.57003384098525e-12 3.55933020309234e-12 3.5866780523208e-12
49.4024491055302 0.806005237963214 0.930038075243671 0.224216098791099 0.0825404449705227 0.0588181588878798 0.00113545350669684 0.0245299455375394 0.0865301678011862 0.064036876812652 0.0012157356828196 0.0341606722829017 0.000867754548985916 0.00212123724785105 0.000810885373340669 0.0404783274963003 0.115780786451613 7.26943951479896 0.0277580189559933 0.414416364574902 0.0393689433422691 0.050895456213602 0.00660297720591746 0.137631227215032 0.62460992636324 3.5667616533869e-12 0.00352001583584553 3.56224681133012e-12 3.55750656398953e-12 3.56253712221255e-12 3.57200239533637e-12 2.44982221853551e-11 3.55668257526747e-12 3.54859685780345e-12 3.56277055521446e-12
54.5981500331442 0.66039137469901 0.762442543804631 0.151315703957329 0.0556505234058542 0.0396496418517321 0.000763204908723945 0.0165724484100763 0.0584413732343051 0.0432092078928915 0.00081765856983559 0.0230583316506746 0.000583657788158195 0.0014262420176183 0.000545606511015348 0.0272795093570773 0.078005504846377 4.7688072798321 0.0156238234637202 0.241968068246262 0.0198975323980227 0.0280559563005827 0.00309728049048414 0.0639840031046886 0.255334765754909 3.59262696790458e-12 0.00235973195042424 3.55853655334742e-12 3.55876264093104e-12 3.5662824557243e-12 3.56061928247688e-12 1.10245592548139e-11 3.56081257014419e-12 3.61432903857445e-12 3.55594959190526e-12


==> benchmark/3L-stage_fix-t_small-x.txt <==
"effort" "211" "221" "431" "441" "442" "443" "451" "452" "453" "454" "461" "471" "6101" "6251" "0171"
1 10.6999444838377 11.1770073353195 11.3850012470609 11.0796810728567 11.077041570696 53760.1597649551 11.2804913072367 10.8424214963564 11.1242475379563 10152294.167675 11.0177826309101 11.0409748020753 11.659042770474 11.2838826040647 6.02564015710169e+28
1.10517091807565 11.4145225127346 11.3438167197439 11.3850012470609 11.0796810728567 11.077041570696 53760.1597649551 11.0053192684802 11.2208465657054 11.1352213303768 3358.08276858121 11.0177826309101 11.0409748020753 11.1686223174954 11.2838826040647 6.02564015710169e+28
1.22140275816017 11.3236426149419 11.0285511267544 11.40090851854 11.2252743136894 10.9396844081846 888.368642144782 11.0053192684802 11.2208465657054 11.1352213303768 3358.08276858121 11.32779043251 11.0409748020753 11.1686223174954 11.2838826040647 3.04401919918763e+27
1.349858807576 11.1531766571182 11.0285511267544 11.40090851854 11.2252743136894 10.9396844081846 888.368642144782 11.0053192684802 11.2208465657054 11.1352213303768 3358.08276858121 11.32779043251 11.0409748020753 11.1686223174954 11.2838826040647 3.04401919918763e+27
1.49182469764127 11.0050217385043 10.6881549137825 11.40090851854 11.2252743136894 10.9396844081846 888.368642144782 11.0053192684802 11.2208465657054 11.1352213303768 3358.08276858121 11.32779043251 11.0719814829073 11.1686223174954 11.2838826040647 3.04401919918763e+27
1.64872127070013 10.6468154980524 10.8978955256239 11.0848508892956 11.0995713638647 10.6166984023872 159.331076035216 10.922107924972 10.8697807862501 11.0761362694215 184.878402667691 11.32779043251 11.0719814829073 11.1686223174954 11.2838826040647 4.00178797138304e+24
1.82211880039051 10.0196207621397 10.438692958482 11.1272887204417 11.0995713638647 10.6166984023872 159.331076035216 10.922107924972 10.8697807862501 11.0761362694215 184.878402667691 10.1648829373571 11.0719814829073 11.1686223174954 11.2838826040647 2.5033595431365e+20
2.01375270747048 9.18353728126357 9.59854923988593 11.1272887204417 11.0643072940689 10.5131702231758 16.4243612357416 10.4569955985898 10.7110618750235 10.7762380232911 52.8447465440721 10.1648829373571 11.0719814829073 11.3800594922434 11.2838826040647 2.5033595431365e+20
2.22554092849247 8.27922823969887 8.7046755302213 11.529902038352 11.0643072940689 10.5131702231758 16.4243612357416 10.4569955985898 10.7110618750235 10.7762380232911 52.8447465440721 10.1648829373571 10.0446089636116 11.3800594922434 11.2838826040647 1056071680541922
2.45960311115695 7.402822529044 7.81971802960207 11.338509734535 10.1172856812749 10.5149561585994 2.85570896411641 10.4569955985898 10.7110618750235 10.7762380232911 52.8447465440721 9.67311433992181 10.0446089636116 11.3800594922434 11.2838826040647 437427658.675569
2.71828182845905 6.232583168528 7.01002906016775 10.9886690743302 10.1172856812749 10.5149561585994 2.85570896411641 9.17873562053972 10.0992472923974 10.1121308238031 5.68536827805659 9.67311433992181 10.0446089636116 11.3800594922434 10.2893922656132 1725.83979910331
3.00416602394643 5.26294765034233 5.64851326285284 11.0919069019243 10.5734643089191 9.92804724702912 1.96968227942066 6.89255355888012 9.64955674428066 9.09618769080173 1.2189385703921 7.04939224051873 10.7902686189571 10.6963153107244 10.2893922656132 10.4938116754439
3.32011692273655 4.47565268141218 5.08854007116148 9.92200902268867 10.5733087550815 8.52329100908791 1.86441510580928 6.89255355888012 9.64955674428066 9.09618769080173 1.2189385703921 7.04939224051873 10.7902686189571 10.6963153107244 10.2893922656132 0.897536256682157
3.66929666761924 3.83846655925112 4.17064849046174 9.4320252855572 8.85472513544828 6.92519973256913 1.27916375930652 5.83114771885262 7.94880278555107 7.11744391785469 0.745528212757938 4.68317204523775 9.02686440059827 10.6963153107244 10.2893922656132 0.182324076664561
4.05519996684467 3.16986484385046 3.46585849954755 9.7702579845553 7.48639431461151 5.4493620664727 0.63059343843947 5.47975205017139 6.3337714566113 5.57334779959384 0.580886655539513 4.68317204523775 9.02686440059827 9.65573975941487 10.2893922656132 0.0494277856285877
4.48168907033806 2.6557279224045 2.9185707728238 9.76812441896379 5.8752229982925 4.30605834147565 0.4405912541595 5.47975205017139 6.3337714566113 5.57334779959384 0.580886655539513 3.22976985535643 6.5989930995619 9.65573975941487 10.2893922656132 0.0152164290062443
4.95303242439511 2.16761524918214 2.48766061243468 8.49132837108162 4.57862806933584 3.39504596197127 0.183807644705791 3.79895654526515 4.81781335125705 4.1441009620645 0.414914053458071 2.35778350622452 4.71695092753707 9.65573975941487 10.2893922656132 0.0018223079635366
5.4739473917272 1.80050464498712 1.99716606530825 6.85930451319169 3.65521038031195 2.7083275735845 0.125593065794523 2.7072690672145 3.71942645349184 3.19278895545976 0.300998459797761 1.70146527153949 4.71695092753707 6.63376270504317 6.25099012598145 0.000276505942500257
6.04964746441295 1.4697090488943 1.63677391487679 5.41068019066861 2.40144717979881 1.76586679487931 0.0844004659450846 0.836359963387892 2.18681238597427 1.79290244113922 0.0716480855225237 1.30758825085061 3.51243708847131 4.19391664796185 6.25099012598145 5.06294995686386e-05
6.68589444227927 1.2216402448663 1.36491113833735 4.23912120166238 1.96829119411667 1.44295795239503 0.0547782844101278 0.580139785867181 1.72531572977431 1.39815378462691 0.0473502875188776 0.895333260782429 2.5808762793732 4.19391664796185 6.25099012598145 1.08133353698583e-05
7.38905609893065 1.00368541035307 1.155093241968 3.32772813261658 1.35133068076993 0.985887962065225 0.0335399982836416 0.459678941276327 1.37793533350188 1.10727535974165 0.038150449632591 0.640994466474132 1.93786384321995 2.678872030205 6.25099012598145 2.62588861551009e-06
8.16616991256765 0.81882451068467 0.9426481453298 2.34346111955931 0.953350046017694 0.692848241596981 0.022272639016594 0.286238550897782 0.902920340239478 0.713213639474469 0.0204975773615601 0.488825517241777 1.35458249295006 1.7217051354106 3.05904433479271 3.8335729461411e-07
9.02501349943412 0.66576222103328 0.750155018813876 1.68226757496421 0.689068998091708 0.49933503776898 0.0153985265954882 0.191254634575378 0.612764267769948 0.478136671719278 0.0127278716167041 0.299627875904761 0.962112319630162 1.1038792376138 3.05904433479271 6.8060009873589e-08
9.97418245481472 0.551836677355672 0.635542288599438 1.2318465123133 0.508978016819527 0.368017512613302 0.0109932569484557 0.159028074443417 0.510684372538917 0.396531753041264 0.0103185257626387 0.239018433114786 0.577972594667859 1.1038792376138 3.05904433479271 1.41730224775983e-08
11.0231763806416 0.448246891343261 0.507167357833224 0.919208305886634 0.334854849748165 0.241524577499166 0.00696228954112082 0.0955866004022374 0.30783283009101 0.236275054076045 0.00584579956628195 0.157283249233968 0.454474677533933 0.469185483481039 1.80646664748601 3.3698739726896e-09
12.1824939607035 0.371273573634231 0.427689544579353 0.63902514950077 0.22858728473254 0.164585156368283 0.00462323784799951 0.0702303317603451 0.226270517398649 0.172676589674534 0.00417130622011818 0.107560308718291 0.293290649978684 0.312870501808051 1.80646664748601 5.89121240191638e-10
13.4637380350017 0.303360435420354 0.344376239233757 0.456519811054947 0.16102159735918 0.115785040660923 0.00318993903577743 0.0526894122815655 0.169751520177119 0.128945657153955 0.00305687755860013 0.0759165190090643 0.197647762561591 0.214364991980489 0.700663888709606 1.21199697900627e-10
14.8797317248728 0.249125595031969 0.283213710345681 0.309990216506386 0.10516930904299 0.0755263252708066 0.00204133797276645 0.0354096647805007 0.114035494628083 0.0861551851474379 0.00199901182278993 0.0550434089949956 0.137750801555322 0.150142897096589 0.700663888709606 2.02918110135463e-11
16.444646771097 0.203216210549491 0.231330843085146 0.217311356127534 0.0714587667192172 0.0512694547762137 0.00136646841396545 0.024629114276399 0.079275406525512 0.0596489011347466 0.00136211929493361 0.0354576408939008 0.0987848694218482 0.0768998762275342 0.245594720616245 4.08475353291777e-12
18.1741453694431 0.167065808865713 0.192494621638934 0.147060030079708 0.05018461254807 0.0359806784002449 0.000948934152722109 0.0158684493697448 0.0510414818045137 0.0382494525581524 0.000859971122913126 0.0238330200438991 0.0726001802980757 0.0418789920360839 0.181225773072554 7.96861956807196e-13
20.0855369231877 0.137000823325081 0.156300559730661 0.102872312777124 0.0335421172249637 0.0240328440984416 0.000627605306605439 0.0106647402848073 0.0342827589094309 0.0256145463682585 0.000569456570611142 0.0165930716836774 0.0475625349026178 0.0240130032980274 0.173947672603264 2.93958927057456e-13
22.1979512814416 0.112325389908284 0.129429008130164 0.0702378644418335 0.0232438587616725 0.0166460710658679 0.000431515590723748 0.00742274025039512 0.0238489421234885 0.0177789958043883 0.000391953662238881 0.0118990154797701 0.0324112097449063 0.0143869409359846 0.173947672603264 2.17348385109008e-13
24.5325301971094 0.091489404833516 0.105422366803168 0.0472222060647058 0.0155724750765527 0.0111473661919656 0.000287070965087649 0.00491573747262172 0.0157859415605452 0.0117434951208427 0.000256882734604169 0.00793750449534087 0.0204355175431992 0.00895335056746223 0.111589291764168 2.10579457448262e-13
27.1126389206579 0.0748425089012785 0.0862415919675911 0.0314892830368377 0.0108151827886259 0.00773940353651949 0.000198325457680562 0.00338095590429521 0.010852884904022 0.00806107371994401 0.000175315146123113 0.0050356006527806 0.0149190191047412 0.00467056231320733 0.0771809181522169 2.09882372337556e-13
29.964100047397 0.0615289350617595 0.0709010892494861 0.021778082349104 0.00734022488517245 0.00525121073306129 0.000133981849783714 0.00239991429528499 0.0077012503358673 0.00571333279849706 0.000123709941591314 0.00361866996038252 0.0101528045844358 0.00313364631563592 0.038367701465128 2.07939806455621e-13
33.1154519586923 0.0502430304049682 0.0578966692230097 0.0144578310490639 0.00491181832636884 0.00351307763296795 8.93049037832866e-05 0.00155210097822226 0.00497890414423909 0.00368908176470186 7.95134027996025e-05 0.00230772571722587 0.00657284942142458 0.00151220565717643 0.00443747788733518 2.08583915236626e-13
36.598234443678 0.0413440860840111 0.0476424905071872 0.00996497231467502 0.00326385124220706 0.00233393753371346 5.91495520870887e-05 0.00104728459912001 0.00335864541508873 0.00248628039522938 5.34092502651617e-05 0.00164266820685424 0.00443882755156693 0.000921728020549152 0.00477197369518783 2.07776996016633e-13
40.4473043600674 0.0337664567399486 0.038719328260924 0.00668056181695144 0.00216553155734936 0.00154829181770116 3.91411228411539e-05 0.000731793594222617 0.00234638912021237 0.00173574242411804 3.71925733229166e-05 0.00106613277871373 0.00310388540918476 0.000504070777340986 0.00140006016839817 2.07759049802826e-13
44.7011844933008 0.027596607629712 0.0318010745870608 0.00440231770954107 0.00149245181154863 0.00106693047705864 2.69222235008297e-05 0.000481552928208878 0.00154372332503083 0.00114121007810332 2.43941476953717e-05 0.000721638384898612 0.00209906471547349 0.00029103143941357 0.000595774893772433 2.04827221051262e-13
49.4024491055302 0.0226055136393406 0.0259447564891953 0.00301661796958622 0.000994967720491851 0.000711209921383656 1.79164036515811e-05 0.00032962971141928 0.00105654295063986 0.000780672544466784 1.66575497534598e-05 0.00048179371202652 0.00138894495293763 0.000156003581564714 0.000277652958992277 2.0592145200772e-13
54.5981500331442 0.0185801830009958 0.0214111177803493 0.00204347546164037 0.000668641000955452 0.000477907898952219 1.20231718108364e-05 0.000216700623921309 0.000694483221241378 0.000512919480900591 1.09266601426249e-05 0.000333782566172942 0.000955131798709756 8.86236472225264e-05 0.000150020447612206 2.07398815857205e-13
60.340287597362 0.0151834418585503 0.0174968875783411 0.00134987481594553 0.00045355726701426 0.000324155358131878 8.14637803173985e-06 0.000148227716683254 0.000474992505970913 0.000350695515566144 7.46186626288732e-06 0.000220175223931276 0.000618088911632061 4.78870491837363e-05 6.75472792733958e-05 2.08794112220054e-13
66.6863310409252 0.0124508652837337 0.0143050682108811 0.000910519592677989 0.000303437179659428 0.00021685242707352 5.44479979160396e-06 9.8676783076007e-05 0.000316179057489901 0.000233372579789166 4.96031158172857e-06 0.000145721678633251 0.000417393542402851 2.73897315061913e-05 4.20786254737672e-05 2.13301837703291e-13
73.6997936995958 0.0101981657243597 0.0117202465101839 0.000615785284756523 0.000201639389486003 0.000144095245254375 3.61526848342239e-06 6.63798298218173e-05 0.000212678123851419 0.000156941776871809 3.33298193023655e-06 0.000100237575419217 0.000281075295511733 1.51444664408127e-05 2.21166228852816e-05 2.13644246628448e-13
81.4508686649681 0.00833962714555826 0.00958682062650288 0.000412524337106366 0.000136457619925731 9.75114210270119e-05 2.44506792997373e-06 4.51534832429105e-05 0.000144661415698834 0.000106730305386341 2.26511802854532e-06 6.70996819770255e-05 0.000189514511071301 8.20576873072769e-06 1.23974227967099e-05 2.13191596835876e-13
90.0171313005218 0.00682364131082335 0.00784596353195098 0.000275370542265409 9.06367791501332e-05 6.47661284438074e-05 1.62317092039414e-06 2.97198003801196e-05 9.5210500531512e-05 7.02341323301436e-05 1.48967912519626e-06 4.41732465548342e-05 0.000128322623795603 4.40428195833791e-06 6.20315035350098e-06 2.14016667491482e-13
99.4843156419338 0.00559529235816768 0.00643493670697925 0.000186206441047077 6.15334424025199e-05 4.39687037787001e-05 1.10151419533564e-06 2.03509207003262e-05 6.51937994389767e-05 4.80857640923315e-05 1.01945819537501e-06 3.02535538031882e-05 8.50269187294417e-05 2.50585592145243e-06 3.87387675368809e-06 2.12310350749209e-13
109.947172452124 0.00457810976172594 0.00527570542480078 0.00012479233540291 4.13734127459369e-05 2.95627284686505e-05 7.40368411564498e-07 1.36304872164077e-05 4.36635458320278e-05 3.22020067098301e-05 6.82447017374964e-07 2.00476680812977e-05 5.70769543548035e-05 1.41676026715038e-06 2.18037055076917e-06 2.10620334059558e-13
121.510417518735 0.00374633463434484 0.00431719035329664 8.33680451585965e-05 2.77125487777922e-05 1.98012207363146e-05 4.95766287087244e-07 9.01189350308763e-06 2.88676442628356e-05 2.12880702154641e-05 4.5100552758825e-07 1.35347323221694e-05 3.88187900204617e-05 7.62278995535804e-07 1.14021921948925e-06 2.07955313415399e-13
134.289779684936 0.00307130843600439 0.00353404277960333 5.62590856592747e-05 1.85742237907761e-05 1.32714965636872e-05 3.32206525364662e-07 6.10238684500796e-06 1.95472430500183e-05 1.44138640511453e-05 3.05293554916667e-07 9.13109680518509e-06 2.61914738752147e-05 4.15685432503502e-07 6.35408640568607e-07 2.08495992625678e-13
148.413159102577 0.00251202520336291 0.00289090856620323 3.776165858612e-05 1.23645020778767e-05 8.83447296246418e-06 2.21099877297203e-07 4.10765938103324e-06 1.31574659393797e-05 9.70157179879459e-06 2.05441856412213e-07 6.07822862316434e-06 1.72963666709119e-05 2.30167710521478e-07 3.37190748731329e-07 2.07624386686078e-13
164.021907299902 0.00205712607862271 0.0023677017709215 2.53314269718244e-05 8.29938006051788e-06 5.92987440619207e-06 1.48384724361017e-07 2.72854269226437e-06 8.73980733155085e-06 6.44392571988463e-06 1.36433537631317e-07 4.07977812836085e-06 1.16757756660933e-05 1.24908551440163e-07 1.90138294265167e-07 2.07351782326743e-13
181.272241875151 0.00168532406292581 0.00193999149411877 1.69317040724818e-05 5.57496721990312e-06 3.98326085753744e-06 9.96620223584959e-08 1.8414581939739e-06 5.89831107748225e-06 4.34870235339265e-06 9.20598585741088e-08 2.72843584113128e-06 7.91455302069067e-06 6.93953279109658e-08 1.03756886493399e-07 2.05573992803333e-13
200.336809974792 0.00137938145698379 0.00158957069245139 1.13948195688459e-05 3.7597390268114e-06 2.68628050515739e-06 6.72046683853815e-08 1.23672277367023e-06 3.96126382630899e-06 2.92046456881858e-06 6.18176683052953e-08 1.84813844610466e-06 5.24997066676919e-06 3.8264903350336e-08 5.55563467864624e-08 2.05113806255846e-13
221.406416204187 0.00112910154401943 0.00129997950255612 7.60872079302643e-06 2.51481135970585e-06 1.79678765315358e-06 4.49478117896444e-08 8.30396199265044e-07 2.65976432145353e-06 1.96087533876475e-06 4.15021235769363e-08 1.22728252702966e-06 3.5277200130048e-06 2.10881427048525e-08 3.15557384033363e-08 2.05185922155478e-13
244.69193226422 0.000925151908030003 0.00106525550146596 5.1190561864937e-06 1.68875970731131e-06 1.20658331925727e-06 3.01814573962525e-08 5.54827135681559e-07 1.7771026631367e-06 1.31011659362388e-06 2.7726614687754e-08 8.30108939310483e-07 2.37408967989204e-06 1.16763023227491e-08 1.76959598989328e-08 2.07429219312763e-13
270.426407426153 0.000757088904367871 0.000871809343756228 3.42905952261765e-06 1.12782830457035e-06 8.05806747998193e-07 2.01553441127571e-08 3.73410524475395e-07 1.19602140456058e-06 8.81716202900848e-07 1.86589523951091e-08 5.56019480465018e-07 1.58838998994472e-06 6.37687773168828e-09 9.34341384781256e-09 2.12925401131579e-13
298.86740096706 0.000620054613126314 0.000714060693946388 2.29753409126275e-06 7.56851668499895e-07 5.40751108774033e-07 1.35249489004936e-08 2.50148967466404e-07 8.01215090916649e-07 5.90653425358106e-07 1.24988621753903e-08 3.71031551126975e-07 1.07180291617322e-06 3.5358682376892e-09 5.24634124115341e-09 2.29852391971132e-13
330.299559909649 0.000507767517029125 0.000584787061366995 1.54499456388383e-06 5.08994241488598e-07 3.63662464254113e-07 9.0952884166676e-09 1.67579318212425e-07 5.36746429252391e-07 3.95683232966952e-07 8.37281327448676e-09 2.49585961201572e-07 7.17926003139522e-07 1.92147787008513e-09 2.82966321334216e-09 2.3393238050914e-13
365.037467865329 0.000415583822581205 0.000478648347728816 1.03500331977395e-06 3.41006834004667e-07 2.43639586865648e-07 6.09339106441217e-09 1.1204061664945e-07 3.58858211296521e-07 2.64543530033458e-07 5.59768521614965e-09 1.67250938145731e-07 4.7993578208459e-07 1.05145447451602e-09 1.55181064067448e-09 2.42518615594211e-13
403.428793492735 0.00034024786998593 0.000391900670790786 6.93805344071188e-07 2.28608448011037e-07 1.63333894049135e-07 4.08499006212248e-09 7.54337725887827e-08 2.41608522196758e-07 1.78107874409945e-07 3.76888005196454e-09 1.12146732072381e-07 3.21496386504167e-07 5.81454185105777e-10 8.66367420628618e-10 2.43197970367893e-13


==> inkscape/2_stage_c-d.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '2_stage_c-d.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{348.4532983bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26559953)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(-0.00238218,0.22167706){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$B$\end{tabular}}}}%
    \put(-0.00238218,0.07962061){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{2_stage_c-d.pdf}}%
    \put(0.15135842,0.02611899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_1$\end{tabular}}}}%
    \put(0.3665955,0.02611899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_2$\end{tabular}}}}%
    \put(0.25897696,0.02611899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d_1$\end{tabular}}}}%
    \put(0.80137426,0.02611899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_q$\end{tabular}}}}%
    \put(0.69375565,0.02611899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d_{q-1}$\end{tabular}}}}%
    \put(0.90899261,0.02611899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d_q$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{2_stage_c-d.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/MPS-vs-TN_contraction.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MPS-vs-TN_contraction.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{329.55295907bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3113469)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{MPS-vs-TN_contraction.pdf}}%
    \put(0.63319458,0.27445981){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$=$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{MPS-vs-TN_contraction.pdf}}%
    \put(0.63319458,0.08784324){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$=$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{MPS-vs-TN_contraction.pdf}}%
    \put(-0.00403008,0.27445981){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d=1$\end{tabular}}}}%
    \put(-0.00403008,0.08784324){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d>1$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/blanes-moan.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'blanes-moan.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{338.13960162bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27343261)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(-0.00245484,0.2284385){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_\Lambda$\end{tabular}}}}%
    \put(-0.00245484,0.08204914){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_1$\end{tabular}}}}%
    \put(-0.00245484,0.1308456){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_2$\end{tabular}}}}%
    \put(0.01085326,0.17964206){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vdots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{blanes-moan.pdf}}%
    \put(0.15597504,0.02691565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_1$\end{tabular}}}}%
    \put(0.26687609,0.02691565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{blanes-moan.pdf}}%
    \put(0.70160797,0.02691565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{blanes-moan.pdf}}%
    \put(0.35726392,0.02691565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{blanes-moan.pdf}}%
    \put(0.79199581,0.02691565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d_1$\end{tabular}}}}%
    \put(0.90289698,0.02691565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{blanes-moan.pdf}}%
    \put(0.53303825,0.13306367){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\dots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{blanes-moan.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/boundary_MPO.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'boundary_MPO.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{392.44948741bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61155667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{boundary_MPO.pdf}}%
    \put(0.34706393,0.52299583){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\chi D^4d$\end{tabular}}}}%
    \put(-0.00071659,0.31197023){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\chi D^5d$\end{tabular}}}}%
    \put(0.34721203,0.31197023){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\chi^2 D^4$\end{tabular}}}}%
    \put(0.67207682,0.31288475){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\chi^3 D^4$\end{tabular}}}}%
    \put(-0.00126907,0.10201593){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\chi^2 D^6d$\end{tabular}}}}%
    \put(0.67162307,0.10201599){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\chi^2 D^6d$\end{tabular}}}}%
    \put(0.70624573,0.21451088){\color[rgb]{0,0,0}\rotatebox{-33.346481}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\chi^3 D^4$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{boundary_MPO.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/boundary_MPS.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'boundary_MPS.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{272.71804235bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.15558883)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{boundary_MPS.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/fermionic_gate.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fermionic_gate.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{430.49064607bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23791473)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fermionic_gate.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/fermionic_gate_periodic.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fermionic_gate_periodic.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{344.76780554bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.62390755)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fermionic_gate_periodic.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/fermionic_gate_vert.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fermionic_gate_vert.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{229.27646356bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39399525)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fermionic_gate_vert.pdf}}%
    \put(0.29122289,0.21244455){\color[rgb]{0,0,0}\rotatebox{-23.439914}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}p$_2$\end{tabular}}}}}%
    \put(0.26809265,0.14515516){\color[rgb]{0,0,0}\rotatebox{34.35676}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}p$_1$\end{tabular}}}}}%
    \put(0.3529719,0.19680096){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}p$_4$\end{tabular}}}}%
    \put(0.3669135,0.16841293){\color[rgb]{0,0,0}\rotatebox{-46.425254}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}p$_3$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fermionic_gate_vert.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/fermionic_peps_3x4_swap.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fermionic_peps_3x4_swap.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{172.89126162bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59023942)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fermionic_peps_3x4_swap.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/forest-ruth.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'forest-ruth.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{264.63973561bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34937457)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(-0.00313663,0.29188399){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_\Lambda$\end{tabular}}}}%
    \put(-0.00313663,0.1048371){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_1$\end{tabular}}}}%
    \put(-0.00313663,0.16718608){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_2$\end{tabular}}}}%
    \put(0.0138676,0.22953505){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vdots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{forest-ruth.pdf}}%
    \put(0.19929486,0.03439109){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}%
    \put(0.34099707,0.03439109){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{forest-ruth.pdf}}%
    \put(0.75476729,0.03439109){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}%
    \put(0.8964695,0.03439109){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{forest-ruth.pdf}}%
    \put(0.45648882,0.03439109){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s'$\end{tabular}}}}%
    \put(0.59819107,0.03439109){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s'$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{forest-ruth.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/full_contraction.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'full_contraction.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{119.95395574bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82422296)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{full_contraction.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/last_row_MPS.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'last_row_MPS.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{383.36322523bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47135048)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{last_row_MPS.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/lower_layer.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lower_layer.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{328.56032126bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78797941)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{lower_layer.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/node_explained.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'node_explained.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{126.45096606bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.62481354)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{node_explained.pdf}}%
    \put(5.7584102,-0.66934156){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4/4\end{tabular}}}}%
    \put(0.19720186,0.23816808){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A$\end{tabular}}}}%
    \put(0.26983199,0.01859663){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}%
    \put(0.35739668,0.52867944){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\alpha_i$\end{tabular}}}}%
    \put(0.00408744,0.33411406){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\alpha_j$\end{tabular}}}}%
    \put(0.02075149,0.03184634){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\alpha_k$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/non-unitary.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'non-unitary.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{338.13960162bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27343261)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(-0.00245484,0.2284385){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_\Lambda$\end{tabular}}}}%
    \put(-0.00245484,0.08204914){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_1$\end{tabular}}}}%
    \put(-0.00245484,0.1308456){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_2$\end{tabular}}}}%
    \put(0.01085326,0.17964206){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vdots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{non-unitary.pdf}}%
    \put(0.15597504,0.02691565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_1$\end{tabular}}}}%
    \put(0.26687609,0.02691565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{non-unitary.pdf}}%
    \put(0.59070696,0.02691565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d_2$\end{tabular}}}}%
    \put(0.701608,0.02691565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{non-unitary.pdf}}%
    \put(0.35726392,0.02691565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_2$\end{tabular}}}}%
    \put(0.468165,0.02691565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{non-unitary.pdf}}%
    \put(0.79199581,0.02691565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d_1$\end{tabular}}}}%
    \put(0.90289698,0.02691565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{non-unitary.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/omelyan.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'omelyan.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{191.13971985bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48372151)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(-0.00434278,0.40412376){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_\Lambda$\end{tabular}}}}%
    \put(-0.00434278,0.1451507){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_1$\end{tabular}}}}%
    \put(-0.00434278,0.23147507){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_2$\end{tabular}}}}%
    \put(0.01920019,0.31779944){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vdots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{omelyan.pdf}}%
    \put(0.27593082,0.04761568){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
    \put(0.47212257,0.04761568){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{omelyan.pdf}}%
    \put(0.632025,0.04761568){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0.8282168,0.04761568){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{omelyan.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/parity_link.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'parity_link.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{60.53466415bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.71532296)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{parity_link.pdf}}%
    \put(-0.20914402,3.30032852){\color[rgb]{0.2,0.2,0.70196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Paritylink\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{parity_link.pdf}}%
    \put(13.35091204,-1.86966716){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6/5\end{tabular}}}}%
    \put(-0.00125861,0.36894223){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p$\end{tabular}}}}%
    \put(0.20435569,1.17391844){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_1$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/simple_update.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'simple_update.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{simple_update.pdf}}%
    \put(0.00993992,1.40689128){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{exp}(-\tau H_i)$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/single_MPS.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'single_MPS.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{235.36135002bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.22955211)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{single_MPS.pdf}}%
    \put(0.00776323,0.1723551){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.19140385,0.1708087){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.05913325,0.07073782){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.15153492,0.07002127){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.35149235,0.07431241){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.53513301,0.07276604){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.40326071,0.13373639){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.49566238,0.13301984){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.71922023,0.19735517){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.71842366,0.01332963){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.78135876,0.14796303){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.78295199,0.06112847){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.96235946,0.19722446){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.96156289,0.01319892){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.89683536,0.14783233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.89842858,0.06099779){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/single_node.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'single_node.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{54bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.00152813)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{single_node.pdf}}%
    \put(0.89583333,0.53125001){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(-0.00498226,0.52624965){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.35265658,0.86652741){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.34918441,0.01236067){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/suzuki.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'suzuki.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{411.63989624bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.22460989)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(-0.00201652,0.1876497){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_\Lambda$\end{tabular}}}}%
    \put(-0.00201652,0.06739887){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_1$\end{tabular}}}}%
    \put(-0.00201652,0.10748249){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_2$\end{tabular}}}}%
    \put(0.00891536,0.1475661){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vdots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{suzuki.pdf}}%
    \put(0.12812495,0.02210973){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}%
    \put(0.21922407,0.02210973){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{suzuki.pdf}}%
    \put(0.48523337,0.02210973){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s'$\end{tabular}}}}%
    \put(0.5763325,0.02210973){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s'$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{suzuki.pdf}}%
    \put(0.29347272,0.02210973){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}%
    \put(0.38457188,0.02210973){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{suzuki.pdf}}%
    \put(0.84234201,0.02210973){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}%
    \put(0.93344113,0.02210973){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{suzuki.pdf}}%
    \put(0.65058112,0.02210973){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}%
    \put(0.74168036,0.02210973){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{suzuki.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/swap_gate_contracted.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'swap_gate_contracted.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{87.98183828bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83352434)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{swap_gate_contracted.pdf}}%
    \put(-0.01509545,0.09180284){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$S$\end{tabular}}}}%
    \put(0.33149835,0.29975927){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$=$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/swap_gate_wrong.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'swap_gate_wrong.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{83.86881066bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.87440138)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{swap_gate_wrong.pdf}}%
    \put(0.29872232,0.31445983){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\neq$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/swap_gates.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'swap_gates.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{310.6411422bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23607628)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{swap_gates.pdf}}%
    \put(0.09187633,0.09685034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$S^{pp}$\end{tabular}}}}%
    \put(0.45617084,0.09749692){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$S^{pi}$\end{tabular}}}}%
    \put(0.82151404,0.09749693){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$S^{ii}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/upper_layer.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'upper_layer.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{306.9093629bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37661757)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{upper_layer.pdf}}%
    \put(0.07566278,0.36104841){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(1,y)$\end{tabular}}}}%
    \put(0.16363961,0.3611534){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(2,y)$\end{tabular}}}}%
    \put(0.25077162,0.36176434){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(3,y)$\end{tabular}}}}%
    \put(0.33897639,0.3611534){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(4,y)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{upper_layer.pdf}}%
    \put(0.03272112,0.33623413){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(x,1)$\end{tabular}}}}%
    \put(0.03282612,0.24825729){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(x,2)$\end{tabular}}}}%
    \put(0.0322152,0.16028346){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(x,3)$\end{tabular}}}}%
    \put(0.03282612,0.07292053){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(x,4)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{upper_layer.pdf}}%
    \put(0.63771838,0.35127354){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(1,y,1)$\end{tabular}}}}%
    \put(0.72569528,0.35137853){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(2,y,1)$\end{tabular}}}}%
    \put(0.81343823,0.35137854){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(3,y,1)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{upper_layer.pdf}}%
    \put(0.54651288,0.29636384){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(x,1,2)$\end{tabular}}}}%
    \put(0.54661787,0.20838699){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(x,2,2)$\end{tabular}}}}%
    \put(0.54600697,0.12041317){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(x,3,2)$\end{tabular}}}}%
    \put(0.52874985,0.03893372){\color[rgb]{0,0,0}\rotatebox{25.364577}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(1,L_y,3)$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{upper_layer.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/verlet.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'verlet.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{137.53141314bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6722711)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(-0.00603555,0.56164698){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_\Lambda$\end{tabular}}}}%
    \put(-0.00603555,0.20172892){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{verlet.pdf}}%
    \put(0.38348577,0.06617578){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\frac12$\end{tabular}}}}%
    \put(0.65615101,0.06617578){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\frac12$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{verlet.pdf}}%
    \put(-0.00603555,0.32170163){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_2$\end{tabular}}}}%
    \put(0.02668422,0.44167433){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vdots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{verlet.pdf}}%
  \end{picture}%
\endgroup%

